Convex Relaxation of Bilinear Matrix Inequalities Part II: Applications to Optimal Control Synthesis

The first part of this paper proposed a family of penalized convex relaxations for solving optimization problems with bilinear matrix inequality (BMI) constraints. In this part, we generalize our approach to a sequential scheme which starts from an arbitrary initial point (feasible or infeasible) and solves a sequence of penalized convex relaxations in order to find feasible and near-optimal solutions for BMI optimization problems. We evaluate the performance of the proposed method on the H2 and Hinfinity optimal controller design problems with both centralized and decentralized structures. The experimental results based on a variety of benchmark control plants demonstrate the promising performance of the proposed approach in comparison with the existing methods.

==> AC4.csv <==
X,CSDP,FSDP,CSOCP,FSOCP,CPARA,FPARA
0.500000,2.721691,0.010172,2.721694,0.010172,2.721528,0.006699
0.502635,2.722834,0.010209,2.722834,0.010209,2.722668,0.006723
0.505284,2.723975,0.010247,2.723975,0.010247,2.723808,0.006747
0.507947,2.725117,0.010284,2.725117,0.010284,2.724949,0.006771
0.510624,2.726260,0.010322,2.726260,0.010322,2.726091,0.006796
0.513315,2.727404,0.010360,2.727404,0.010360,2.727235,0.006820
0.516021,2.728549,0.010398,2.728549,0.010398,2.728379,0.006845
0.518740,2.729695,0.010436,2.729695,0.010436,2.729524,0.006869
0.521474,2.730842,0.010474,2.730842,0.010474,2.730671,0.006894
0.524223,2.731990,0.010512,2.731991,0.010512,2.731819,0.006919
0.526985,2.733140,0.010550,2.733140,0.010550,2.732967,0.006944
0.529763,2.734290,0.010589,2.734290,0.010589,2.734117,0.006968
0.532555,2.735442,0.010627,2.735442,0.010627,2.735268,0.006994
0.535361,2.736595,0.010666,2.736595,0.010666,2.736420,0.007019
0.538183,2.737748,0.010705,2.737748,0.010705,2.737573,0.007044
0.541019,2.738903,0.010744,2.738903,0.010744,2.738727,0.007069
0.543871,2.740059,0.010783,2.740059,0.010783,2.739882,0.007095
0.546737,2.741216,0.010823,2.741216,0.010823,2.741039,0.007120
0.549619,2.742374,0.010862,2.742374,0.010862,2.742196,0.007146
0.552515,2.743533,0.010902,2.743533,0.010902,2.743354,0.007171
0.555427,2.744694,0.010941,2.744694,0.010941,2.744514,0.007197
0.558354,2.745855,0.010981,2.745855,0.010981,2.745675,0.007223
0.561297,2.747018,0.011021,2.747018,0.011021,2.746836,0.007249
0.564255,2.748181,0.011061,2.748181,0.011061,2.747999,0.007275
0.567229,2.749346,0.011101,2.749346,0.011101,2.749163,0.007301
0.570219,2.750511,0.011142,2.750511,0.011142,2.750328,0.007327
0.573224,2.751678,0.011182,2.751678,0.011182,2.751494,0.007353
0.576245,2.752846,0.011223,2.752846,0.011223,2.752661,0.007380
0.579282,2.754015,0.011264,2.754015,0.011264,2.753830,0.007406
0.582335,2.755185,0.011305,2.755185,0.011305,2.754999,0.007433
0.585404,2.756357,0.011346,2.756357,0.011346,2.756170,0.007459
0.588489,2.757529,0.011387,2.757529,0.011387,2.757341,0.007486
0.591591,2.758702,0.011428,2.758703,0.011428,2.758514,0.007513
0.594708,2.759877,0.011470,2.759877,0.011470,2.759688,0.007540
0.597843,2.761053,0.011511,2.761053,0.011511,2.760863,0.007567
0.600994,2.762230,0.011553,2.762230,0.011553,2.762039,0.007594
0.604161,2.763408,0.011595,2.763408,0.011595,2.763216,0.007621
0.607345,2.764587,0.011637,2.764587,0.011637,2.764394,0.007648
0.610546,2.765767,0.011679,2.765767,0.011679,2.765573,0.007676
0.613764,2.766948,0.011721,2.766948,0.011721,2.766754,0.007703
0.616999,2.768130,0.011764,2.768130,0.011764,2.767935,0.007731
0.620250,2.769311,0.011807,2.769314,0.011806,2.769118,0.007758
0.623519,2.770499,0.011849,2.770499,0.011849,2.770302,0.007786
0.626805,2.771684,0.011892,2.771684,0.011892,2.771487,0.007814
0.630109,2.772871,0.011935,2.772871,0.011935,2.772673,0.007842
0.633430,2.774059,0.011978,2.774059,0.011978,2.773860,0.007870
0.636768,2.775248,0.012021,2.775248,0.012021,2.775048,0.007898
0.640124,2.776439,0.012065,2.776439,0.012065,2.776238,0.007926
0.643498,2.777630,0.012108,2.777630,0.012108,2.777428,0.007954
0.646889,2.778822,0.012152,2.778822,0.012152,2.778620,0.007983
0.650298,2.780016,0.012196,2.780016,0.012196,2.779813,0.008011
0.653726,2.781211,0.012240,2.781211,0.012240,2.781007,0.008040
0.657171,2.782407,0.012284,2.782407,0.012284,2.782202,0.008069
0.660634,2.783604,0.012328,2.783604,0.012328,2.783398,0.008097
0.664116,2.784802,0.012373,2.784802,0.012373,2.784596,0.008126
0.667616,2.786001,0.012417,2.786001,0.012417,2.785794,0.008155
0.671135,2.787202,0.012462,2.787202,0.012462,2.786994,0.008184
0.674672,2.788403,0.012507,2.788403,0.012507,2.788195,0.008213
0.678228,2.789606,0.012552,2.789606,0.012552,2.789396,0.008243
0.681802,2.790810,0.012597,2.790810,0.012597,2.790599,0.008272
0.685395,2.792015,0.012643,2.792015,0.012643,2.791804,0.008302
0.689008,2.793221,0.012688,2.793221,0.012688,2.793009,0.008331
0.692639,2.794429,0.012734,2.794429,0.012734,2.794215,0.008361
0.696289,2.795637,0.012779,2.795637,0.012779,2.795423,0.008391
0.699959,2.796847,0.012825,2.796847,0.012825,2.796632,0.008420
0.703648,2.798058,0.012871,2.798058,0.012871,2.797842,0.008450
0.707356,2.799270,0.012918,2.799270,0.012918,2.799053,0.008481
0.711084,2.800483,0.012964,2.800483,0.012964,2.800265,0.008511
0.714832,2.801697,0.013011,2.801697,0.013011,2.801479,0.008541
0.718599,2.802913,0.013057,2.802913,0.013057,2.802693,0.008571
0.722387,2.804129,0.013104,2.804129,0.013104,2.803909,0.008602
0.726194,2.805347,0.013151,2.805347,0.013151,2.805126,0.008632
0.730021,2.806566,0.013198,2.806566,0.013198,2.806344,0.008663
0.733869,2.807786,0.013246,2.807786,0.013246,2.807563,0.008694
0.737736,2.809007,0.013293,2.809007,0.013293,2.808783,0.008725
0.741624,2.810230,0.013341,2.810230,0.013341,2.810005,0.008756
0.745533,2.811453,0.013388,2.811453,0.013388,2.811228,0.008787
0.749462,2.812678,0.013436,2.812678,0.013436,2.812451,0.008818
0.753412,2.813904,0.013484,2.813904,0.013484,2.813677,0.008849
0.757383,2.815131,0.013533,2.815131,0.013533,2.814903,0.008881
0.761374,2.816360,0.013581,2.816360,0.013581,2.816130,0.008912
0.765387,2.817589,0.013630,2.817589,0.013630,2.817359,0.008944
0.769421,2.818820,0.013678,2.818820,0.013678,2.818588,0.008976
0.773476,2.820052,0.013727,2.820052,0.013727,2.819819,0.009008
0.777552,2.821285,0.013776,2.821285,0.013776,2.821052,0.009040
0.781650,2.822519,0.013825,2.822519,0.013825,2.822285,0.009072
0.785770,2.823754,0.013875,2.823754,0.013875,2.823519,0.009104
0.789911,2.824990,0.013924,2.824991,0.013924,2.824755,0.009136
0.794074,2.826229,0.013974,2.826229,0.013974,2.825992,0.009168
0.798259,2.827467,0.014024,2.827468,0.014024,2.827230,0.009201
0.802466,2.828708,0.014074,2.828708,0.014074,2.828469,0.009234
0.806695,2.829949,0.014124,2.829949,0.014124,2.829710,0.009266
0.810947,2.831192,0.014174,2.831192,0.014174,2.830951,0.009299
0.815221,2.832436,0.014225,2.832436,0.014225,2.832194,0.009332
0.819517,2.833681,0.014275,2.833681,0.014275,2.833438,0.009365
0.823836,2.834927,0.014326,2.834927,0.014326,2.834683,0.009398
0.828178,2.836174,0.014377,2.836174,0.014377,2.835930,0.009431
0.832543,2.837423,0.014428,2.837423,0.014428,2.837177,0.009465
0.836931,2.838673,0.014479,2.838673,0.014479,2.838426,0.009498
0.841342,2.839924,0.014531,2.839924,0.014531,2.839676,0.009532
0.845776,2.841176,0.014582,2.841176,0.014583,2.840927,0.009566
0.850233,2.842429,0.014634,2.842429,0.014634,2.842180,0.009599
0.854714,2.843684,0.014686,2.843684,0.014686,2.843433,0.009633
0.859219,2.844940,0.014738,2.844940,0.014738,2.844688,0.009667
0.863747,2.846197,0.014791,2.846197,0.014791,2.845944,0.009702
0.868299,2.847455,0.014843,2.847455,0.014843,2.847202,0.009736
0.872876,2.848715,0.014896,2.848715,0.014896,2.848460,0.009770
0.877476,2.849976,0.014948,2.849976,0.014948,2.849720,0.009805
0.882101,2.851238,0.015001,2.851238,0.015001,2.850981,0.009839
0.886750,2.852501,0.015055,2.852501,0.015055,2.852243,0.009874
0.891423,2.853765,0.015108,2.853765,0.015108,2.853507,0.009909
0.896121,2.855031,0.015161,2.855031,0.015161,2.854771,0.009944
0.900844,2.856298,0.015215,2.856298,0.015215,2.856037,0.009979
0.905592,2.857566,0.015269,2.857566,0.015269,2.857304,0.010014
0.910364,2.858836,0.015323,2.858836,0.015323,2.858573,0.010049
0.915162,2.860106,0.015377,2.860106,0.015377,2.859842,0.010085
0.919985,2.861378,0.015431,2.861378,0.015431,2.861113,0.010120
0.924834,2.862651,0.015486,2.862651,0.015486,2.862385,0.010156
0.929708,2.863926,0.015540,2.863926,0.015540,2.863658,0.010192
0.934608,2.865201,0.015595,2.865201,0.015595,2.864933,0.010228
0.939534,2.866478,0.015650,2.866478,0.015650,2.866208,0.010264
0.944485,2.867756,0.015705,2.867756,0.015705,2.867486,0.010300
0.949463,2.869035,0.015761,2.869035,0.015761,2.868764,0.010336
0.954467,2.870316,0.015816,2.870316,0.015816,2.870043,0.010373
0.959497,2.871598,0.015872,2.871598,0.015872,2.871324,0.010409
0.964554,2.872881,0.015928,2.872881,0.015928,2.872606,0.010446
0.969638,2.874165,0.015984,2.874165,0.015984,2.873889,0.010482
0.974748,2.875451,0.016040,2.875451,0.016040,2.875174,0.010519
0.979885,2.876738,0.016096,2.876738,0.016096,2.876460,0.010556
0.985049,2.878026,0.016153,2.878026,0.016153,2.877747,0.010593
0.990241,2.879316,0.016210,2.879316,0.016210,2.879035,0.010631
0.995460,2.880606,0.016267,2.880606,0.016267,2.880325,0.010668
1.000706,2.881898,0.016324,2.881898,0.016324,2.881615,0.010705
1.005980,2.883191,0.016381,2.883191,0.016381,2.882908,0.010743
1.011282,2.884486,0.016439,2.884486,0.016439,2.884201,0.010781
1.016612,2.885782,0.016496,2.885782,0.016496,2.885496,0.010819
1.021970,2.887079,0.016554,2.887079,0.016554,2.886791,0.010857
1.027356,2.888377,0.016612,2.888377,0.016612,2.888089,0.010895
1.032770,2.889677,0.016670,2.889677,0.016670,2.889387,0.010933
1.038213,2.890978,0.016729,2.890978,0.016729,2.890687,0.010971
1.043685,2.892280,0.016787,2.892280,0.016787,2.891988,0.011010
1.049185,2.893583,0.016846,2.893583,0.016846,2.893290,0.011048
1.054715,2.894888,0.016905,2.894888,0.016905,2.894594,0.011087
1.060274,2.896194,0.016964,2.896194,0.016964,2.895899,0.011126
1.065862,2.897502,0.017023,2.897502,0.017023,2.897205,0.011165
1.071479,2.898810,0.017083,2.898810,0.017083,2.898512,0.011204
1.077126,2.900120,0.017142,2.900120,0.017142,2.899821,0.011243
1.082803,2.901432,0.017202,2.901432,0.017202,2.901131,0.011283
1.088509,2.902744,0.017262,2.902744,0.017262,2.902443,0.011322
1.094246,2.904058,0.017322,2.904058,0.017322,2.903755,0.011362
1.100013,2.905373,0.017383,2.905373,0.017383,2.905069,0.011402
1.105811,2.906690,0.017443,2.906690,0.017443,2.906385,0.011441
1.111639,2.908008,0.017504,2.908008,0.017504,2.907701,0.011481
1.117497,2.909327,0.017565,2.909327,0.017565,2.909019,0.011522
1.123387,2.910647,0.017626,2.910647,0.017626,2.910338,0.011562
1.129307,2.911969,0.017688,2.911969,0.017688,2.911659,0.011602
1.135259,2.913292,0.017749,2.913292,0.017749,2.912981,0.011643
1.141242,2.914616,0.017811,2.914616,0.017811,2.914304,0.011684
1.147257,2.915942,0.017873,2.915942,0.017873,2.915628,0.011724
1.153303,2.917269,0.017935,2.917269,0.017935,2.916954,0.011765
1.159382,2.918597,0.017997,2.918597,0.017997,2.918281,0.011806
1.165492,2.919927,0.018060,2.919927,0.018060,2.919610,0.011848
1.171634,2.921258,0.018122,2.921258,0.018122,2.920939,0.011889
1.177809,2.922590,0.018185,2.922590,0.018185,2.922270,0.011930
1.184017,2.923924,0.018248,2.923924,0.018248,2.923603,0.011972
1.190257,2.925259,0.018312,2.925259,0.018312,2.924937,0.012014
1.196530,2.926596,0.018375,2.926596,0.018375,2.926272,0.012056
1.202836,2.927933,0.018439,2.927933,0.018439,2.927608,0.012098
1.209175,2.929272,0.018503,2.929272,0.018503,2.928946,0.012140
1.215548,2.930613,0.018567,2.930613,0.018567,2.930285,0.012182
1.221954,2.931954,0.018631,2.931954,0.018631,2.931625,0.012225
1.228394,2.933298,0.018695,2.933298,0.018695,2.932967,0.012267
1.234868,2.934642,0.018760,2.934642,0.018760,2.934310,0.012310
1.241377,2.935988,0.018825,2.935988,0.018825,2.935655,0.012353
1.247919,2.937335,0.018890,2.937335,0.018890,2.937001,0.012396
1.254496,2.938684,0.018955,2.938684,0.018955,2.938348,0.012439
1.261107,2.940033,0.019020,2.940033,0.019020,2.939696,0.012482
1.267754,2.941385,0.019086,2.941385,0.019086,2.941046,0.012526
1.274435,2.942737,0.019152,2.942737,0.019152,2.942398,0.012569
1.281152,2.944091,0.019218,2.944091,0.019218,2.943750,0.012613
1.287904,2.945447,0.019284,2.945447,0.019284,2.945104,0.012657
1.294692,2.946803,0.019350,2.946803,0.019350,2.946460,0.012701
1.301515,2.948162,0.019417,2.948162,0.019417,2.947816,0.012745
1.308374,2.949521,0.019484,2.949521,0.019484,2.949175,0.012789
1.315270,2.950882,0.019551,2.950882,0.019551,2.950534,0.012834
1.322202,2.952244,0.019618,2.952244,0.019618,2.951895,0.012878
1.329170,2.953608,0.019685,2.953608,0.019685,2.953257,0.012923
1.336175,2.954973,0.019753,2.954973,0.019753,2.954621,0.012968
1.343217,2.956339,0.019821,2.956339,0.019821,2.955986,0.013013
1.350297,2.957707,0.019889,2.957707,0.019889,2.957352,0.013058
1.357413,2.959076,0.019957,2.959076,0.019957,2.958720,0.013103
1.364567,2.960447,0.020025,2.960447,0.020025,2.960089,0.013149
1.371759,2.961819,0.020094,2.961819,0.020094,2.961460,0.013194
1.378988,2.963192,0.020163,2.963192,0.020163,2.962832,0.013240
1.386256,2.964567,0.020232,2.964567,0.020232,2.964205,0.013286
1.393562,2.965943,0.020301,2.965943,0.020301,2.965580,0.013332
1.400906,2.967321,0.020371,2.967321,0.020371,2.966956,0.013378
1.408290,2.968700,0.020440,2.968700,0.020440,2.968334,0.013424
1.415712,2.970080,0.020510,2.970080,0.020510,2.969713,0.013471
1.423173,2.971462,0.020580,2.971462,0.020580,2.971093,0.013518
1.430674,2.972846,0.020650,2.972846,0.020650,2.972475,0.013564
1.438214,2.974230,0.020721,2.974230,0.020721,2.973858,0.013611
1.445793,2.975616,0.020792,2.975616,0.020792,2.975243,0.013658
1.453413,2.977004,0.020863,2.977004,0.020863,2.976629,0.013706
1.461073,2.978393,0.020934,2.978393,0.020934,2.978017,0.013753
1.468773,2.979783,0.021005,2.979783,0.021005,2.979405,0.013800
1.476514,2.981175,0.021077,2.981175,0.021077,2.980796,0.013848
1.484296,2.982568,0.021148,2.982568,0.021148,2.982188,0.013896
1.492119,2.983963,0.021220,2.983963,0.021220,2.983581,0.013944
1.499983,2.985359,0.021292,2.985359,0.021292,2.984975,0.013992
1.507888,2.986757,0.021365,2.986757,0.021365,2.986372,0.014041
1.515835,2.988156,0.021438,2.988156,0.021438,2.987769,0.014089
1.523824,2.989556,0.021510,2.989556,0.021510,2.989168,0.014138
1.531855,2.990958,0.021583,2.990958,0.021583,2.990569,0.014186
1.539928,2.992362,0.021657,2.992362,0.021657,2.991970,0.014235
1.548044,2.993767,0.021730,2.993767,0.021730,2.993374,0.014284
1.556203,2.995173,0.021804,2.995173,0.021804,2.994778,0.014334
1.564404,2.996581,0.021878,2.996581,0.021878,2.996185,0.014383
1.572649,2.997990,0.021952,2.997990,0.021952,2.997592,0.014433
1.580938,2.999401,0.022026,2.999401,0.022026,2.999002,0.014482
1.589270,3.000813,0.022101,3.000813,0.022101,3.000412,0.014532
1.597646,3.002226,0.022176,3.002226,0.022176,3.001824,0.014582
1.606066,3.003642,0.022251,3.003642,0.022251,3.003238,0.014633
1.614530,3.005058,0.022326,3.005058,0.022326,3.004653,0.014683
1.623039,3.006476,0.022401,3.006476,0.022401,3.006069,0.014734
1.631593,3.007896,0.022477,3.007896,0.022477,3.007487,0.014784
1.640192,3.009317,0.022553,3.009317,0.022553,3.008907,0.014835
1.648836,3.010739,0.022629,3.010739,0.022629,3.010328,0.014886
1.657526,3.012163,0.022705,3.012163,0.022705,3.011750,0.014937
1.666262,3.013589,0.022782,3.013589,0.022782,3.013174,0.014989
1.675044,3.015016,0.022858,3.015016,0.022858,3.014599,0.015040
1.683872,3.016444,0.022935,3.016444,0.022935,3.016026,0.015092
1.692746,3.017874,0.023013,3.017874,0.023013,3.017455,0.015144
1.701667,3.019306,0.023090,3.019306,0.023090,3.018884,0.015196
1.710636,3.020739,0.023168,3.020739,0.023168,3.020316,0.015248
1.719651,3.022173,0.023246,3.022173,0.023246,3.021749,0.015300
1.728714,3.023609,0.023324,3.023609,0.023324,3.023183,0.015353
1.737825,3.025047,0.023402,3.025047,0.023402,3.024619,0.015406
1.746984,3.026486,0.023480,3.026486,0.023481,3.026056,0.015459
1.756191,3.027927,0.023559,3.027927,0.023559,3.027495,0.015512
1.765447,3.029369,0.023638,3.029369,0.023638,3.028936,0.015565
1.774751,3.030812,0.023718,3.030812,0.023718,3.030378,0.015618
1.784105,3.032257,0.023797,3.032257,0.023797,3.031821,0.015672
1.793508,3.033704,0.023877,3.033704,0.023877,3.033266,0.015725
1.802960,3.035152,0.023957,3.035152,0.023957,3.034713,0.015779
1.812462,3.036602,0.024037,3.036602,0.024037,3.036161,0.015833
1.822014,3.038053,0.024117,3.038053,0.024117,3.037610,0.015888
1.831617,3.039506,0.024198,3.039506,0.024198,3.039062,0.015942
1.841270,3.040960,0.024279,3.040961,0.024279,3.040514,0.015997
1.850974,3.042416,0.024360,3.042416,0.024360,3.041968,0.016051
1.860729,3.043874,0.024441,3.043874,0.024441,3.043424,0.016106
1.870536,3.045333,0.024523,3.045333,0.024523,3.044881,0.016161
1.880394,3.046794,0.024605,3.046793,0.024605,3.046340,0.016217
1.890304,3.048256,0.024687,3.048256,0.024687,3.047801,0.016272
1.900267,3.049719,0.024769,3.049719,0.024769,3.049263,0.016328
1.910282,3.051185,0.024851,3.051185,0.024851,3.050726,0.016384
1.920350,3.052651,0.024934,3.052651,0.024934,3.052191,0.016440
1.930470,3.054120,0.025017,3.054120,0.025017,3.053658,0.016496
1.940645,3.055590,0.025100,3.055590,0.025100,3.055126,0.016552
1.950872,3.057061,0.025184,3.057061,0.025184,3.056596,0.016609
1.961154,3.058534,0.025267,3.058534,0.025267,3.058067,0.016666
1.971490,3.060009,0.025351,3.060009,0.025351,3.059540,0.016722
1.981880,3.061486,0.025435,3.061485,0.025435,3.061015,0.016780
1.992325,3.062963,0.025520,3.062963,0.025520,3.062491,0.016837
2.002826,3.064443,0.025604,3.064443,0.025604,3.063968,0.016894
2.013381,3.065924,0.025689,3.065924,0.025689,3.065448,0.016952
2.023992,3.067407,0.025774,3.067407,0.025774,3.066929,0.017010
2.034659,3.068891,0.025860,3.068891,0.025860,3.068411,0.017068
2.045383,3.070377,0.025945,3.070377,0.025945,3.069895,0.017126
2.056162,3.071864,0.026031,3.071864,0.026031,3.071381,0.017184
2.066999,3.073353,0.026117,3.073353,0.026117,3.072868,0.017243
2.077893,3.074844,0.026203,3.074844,0.026203,3.074357,0.017302
2.088844,3.076336,0.026290,3.076336,0.026290,3.075847,0.017361
2.099853,3.077830,0.026377,3.077830,0.026377,3.077339,0.017420
2.110919,3.079326,0.026464,3.079326,0.026464,3.078833,0.017479
2.122045,3.080823,0.026551,3.080823,0.026551,3.080328,0.017539
2.133228,3.082322,0.026639,3.082322,0.026639,3.081825,0.017598
2.144471,3.083822,0.026726,3.083822,0.026726,3.083324,0.017658
2.155773,3.085324,0.026814,3.085324,0.026815,3.084824,0.017718
2.167135,3.086828,0.026902,3.086828,0.026903,3.086326,0.017778
2.178556,3.088333,0.026991,3.088333,0.026991,3.087829,0.017839
2.190038,3.089840,0.027080,3.089840,0.027080,3.089335,0.017900
2.201580,3.091349,0.027169,3.091349,0.027169,3.090841,0.017960
2.213183,3.092859,0.027258,3.092859,0.027258,3.092350,0.018022
2.224847,3.094371,0.027348,3.094371,0.027348,3.093860,0.018083
2.236573,3.095885,0.027438,3.095885,0.027438,3.095371,0.018144
2.248360,3.097400,0.027528,3.097400,0.027528,3.096885,0.018206
2.260210,3.098917,0.027618,3.098917,0.027618,3.098400,0.018268
2.272122,3.100436,0.027708,3.100436,0.027708,3.099916,0.018330
2.284097,3.101956,0.027799,3.101956,0.027799,3.101435,0.018392
2.296134,3.103478,0.027890,3.103478,0.027890,3.102955,0.018454
2.308236,3.105001,0.027981,3.105001,0.027982,3.104476,0.018517
2.320401,3.106527,0.028073,3.106527,0.028073,3.106000,0.018580
2.332630,3.108054,0.028165,3.108054,0.028165,3.107525,0.018643
2.344924,3.109582,0.028257,3.109582,0.028257,3.109051,0.018706
2.357282,3.111112,0.028349,3.111112,0.028349,3.110580,0.018770
2.369706,3.112645,0.028442,3.112645,0.028442,3.112110,0.018833
2.382195,3.114178,0.028535,3.114178,0.028535,3.113641,0.018897
2.394750,3.115714,0.028628,3.115714,0.028628,3.115175,0.018961
2.407371,3.117251,0.028721,3.117251,0.028721,3.116710,0.019025
2.420058,3.118790,0.028814,3.118790,0.028814,3.118247,0.019090
2.432813,3.120330,0.028908,3.120330,0.028908,3.119785,0.019155
2.445634,3.121872,0.029002,3.121872,0.029002,3.121326,0.019219
2.458524,3.123416,0.029097,3.123416,0.029097,3.122868,0.019284
2.471481,3.124962,0.029191,3.124962,0.029191,3.124411,0.019350
2.484506,3.126509,0.029286,3.126509,0.029286,3.125957,0.019415
2.497600,3.128059,0.029381,3.128059,0.029381,3.127504,0.019481
2.510763,3.129609,0.029477,3.129609,0.029477,3.129052,0.019547
2.523996,3.131162,0.029572,3.131162,0.029572,3.130603,0.019613
2.537298,3.132716,0.029668,3.132716,0.029668,3.132155,0.019679
2.550671,3.134272,0.029765,3.134272,0.029765,3.133709,0.019746
2.564113,3.135830,0.029861,3.135830,0.029861,3.135265,0.019813
2.577627,3.137390,0.029957,3.137390,0.029958,3.136823,0.019880
2.591212,3.138951,0.030055,3.138951,0.030055,3.138382,0.019947
2.604868,3.140514,0.030152,3.140514,0.030152,3.139943,0.020014
2.618597,3.142079,0.030250,3.142079,0.030250,3.141505,0.020082
2.632398,3.143645,0.030347,3.143645,0.030347,3.143070,0.020150
2.646271,3.145214,0.030445,3.145214,0.030445,3.144636,0.020218
2.660218,3.146784,0.030544,3.146784,0.030544,3.146204,0.020286
2.674238,3.148356,0.030642,3.148356,0.030642,3.147774,0.020355
2.688332,3.149929,0.030741,3.149929,0.030741,3.149345,0.020423
2.702500,3.151505,0.030840,3.151505,0.030840,3.150919,0.020492
2.716743,3.153082,0.030940,3.153082,0.030940,3.152494,0.020561
2.731061,3.154661,0.031039,3.154661,0.031039,3.154071,0.020631
2.745455,3.156242,0.031139,3.156242,0.031139,3.155649,0.020700
2.759924,3.157824,0.031240,3.157824,0.031240,3.157230,0.020770
2.774470,3.159409,0.031340,3.159409,0.031340,3.158812,0.020840
2.789092,3.160995,0.031441,3.160995,0.031441,3.160396,0.020911
2.803791,3.162583,0.031542,3.162583,0.031542,3.161982,0.020981
2.818568,3.164173,0.031643,3.164173,0.031643,3.163569,0.021052
2.833423,3.165764,0.031745,3.165764,0.031745,3.165159,0.021123
2.848356,3.167358,0.031847,3.167358,0.031847,3.166750,0.021194
2.863368,3.168953,0.031949,3.168953,0.031949,3.168343,0.021265
2.878459,3.170552,0.032042,3.170550,0.032051,3.169938,0.021337
2.893629,3.172149,0.032154,3.172149,0.032154,3.171535,0.021409
2.908879,3.173749,0.032257,3.173749,0.032257,3.173133,0.021481
2.924210,3.175352,0.032360,3.175352,0.032360,3.174734,0.021553
2.939621,3.176956,0.032463,3.176956,0.032464,3.176336,0.021626
2.955114,3.178563,0.032567,3.178563,0.032567,3.177940,0.021699
2.970688,3.180171,0.032671,3.180171,0.032671,3.179546,0.021772
2.986345,3.181781,0.032776,3.181781,0.032776,3.181153,0.021845
3.002084,3.183392,0.032880,3.183392,0.032880,3.182763,0.021919
3.017906,3.185006,0.032985,3.185006,0.032985,3.184374,0.021993
3.033811,3.186621,0.033091,3.186621,0.033091,3.185987,0.022067
3.049800,3.188239,0.033196,3.188239,0.033196,3.187603,0.022141
3.065873,3.189858,0.033302,3.189858,0.033302,3.189220,0.022215
3.082031,3.191479,0.033408,3.191479,0.033408,3.190838,0.022290
3.098275,3.193102,0.033514,3.193102,0.033514,3.192459,0.022365
3.114603,3.194727,0.033621,3.194727,0.033621,3.194082,0.022440
3.131018,3.196353,0.033728,3.196353,0.033728,3.195706,0.022516
3.147520,3.197982,0.033835,3.197982,0.033835,3.197332,0.022591
3.164108,3.199613,0.033943,3.199613,0.033943,3.198961,0.022667
3.180784,3.201245,0.034050,3.201245,0.034050,3.200591,0.022743
3.197548,3.202879,0.034158,3.202879,0.034158,3.202223,0.022820
3.214400,3.204515,0.034267,3.204515,0.034267,3.203857,0.022897
3.231341,3.206154,0.034376,3.206154,0.034376,3.205493,0.022974
3.248371,3.207794,0.034484,3.207794,0.034484,3.207130,0.023051
3.265491,3.209435,0.034594,3.209435,0.034594,3.208770,0.023128
3.282701,3.211079,0.034703,3.211079,0.034703,3.210411,0.023206
3.300002,3.212725,0.034813,3.212725,0.034813,3.212055,0.023284
3.317394,3.214373,0.034923,3.214373,0.034923,3.213700,0.023362
3.334877,3.216022,0.035034,3.216022,0.035034,3.215348,0.023440
3.352453,3.217674,0.035144,3.217674,0.035144,3.216997,0.023519
3.370121,3.219328,0.035255,3.219328,0.035255,3.218648,0.023598
3.387883,3.220983,0.035367,3.220983,0.035367,3.220301,0.023677
3.405738,3.222640,0.035478,3.222640,0.035478,3.221956,0.023757
3.423687,3.224300,0.035590,3.224300,0.035590,3.223613,0.023837
3.441731,3.225961,0.035702,3.225961,0.035702,3.225272,0.023917
3.459870,3.227624,0.035815,3.227624,0.035815,3.226933,0.023997
3.478105,3.229290,0.035928,3.229290,0.035928,3.228596,0.024077
3.496436,3.230957,0.036041,3.230957,0.036041,3.230261,0.024158
3.514863,3.232627,0.036152,3.232626,0.036154,3.231928,0.024239
3.533387,3.234297,0.036268,3.234297,0.036268,3.233596,0.024320
3.552009,3.235970,0.036382,3.235970,0.036382,3.235267,0.024402
3.570729,3.237645,0.036496,3.237645,0.036496,3.236940,0.024484
3.589548,3.239323,0.036611,3.239323,0.036611,3.238615,0.024566
3.608466,3.241002,0.036726,3.241002,0.036726,3.240291,0.024648
3.627484,3.242683,0.036841,3.242683,0.036841,3.241970,0.024731
3.646602,3.244366,0.036957,3.244366,0.036957,3.243651,0.024814
3.665821,3.246051,0.037072,3.246051,0.037073,3.245334,0.024897
3.685141,3.247739,0.037186,3.247738,0.037189,3.247018,0.024981
3.704562,3.249427,0.037305,3.249427,0.037305,3.248705,0.025064
3.724086,3.251118,0.037422,3.251118,0.037422,3.250394,0.025148
3.743714,3.252812,0.037539,3.252812,0.037539,3.252085,0.025233
3.763444,3.254507,0.037656,3.254507,0.037656,3.253777,0.025317
3.783279,3.256204,0.037774,3.256204,0.037774,3.255472,0.025402
3.803218,3.257903,0.037892,3.257903,0.037892,3.257169,0.025487
3.823262,3.259605,0.038011,3.259605,0.038011,3.258868,0.025573
3.843411,3.261308,0.038129,3.261308,0.038129,3.260569,0.025658
3.863667,3.263014,0.038248,3.263014,0.038248,3.262272,0.025744
3.884030,3.264721,0.038367,3.264721,0.038367,3.263977,0.025831
3.904500,3.266431,0.038487,3.266431,0.038487,3.265684,0.025917
3.925078,3.268143,0.038606,3.268142,0.038607,3.267393,0.026004
3.945764,3.269856,0.038727,3.269856,0.038727,3.269105,0.026091
3.966560,3.271572,0.038848,3.271572,0.038848,3.270818,0.026179
3.987465,3.273290,0.038969,3.273290,0.038969,3.272533,0.026266
4.008480,3.275010,0.039090,3.275010,0.039090,3.274251,0.026354
4.029606,3.276732,0.039211,3.276732,0.039211,3.275970,0.026443
4.050843,3.278456,0.039333,3.278456,0.039333,3.277692,0.026531
4.072192,3.280182,0.039455,3.280182,0.039455,3.279416,0.026620
4.093654,3.281911,0.039578,3.281910,0.039578,3.281142,0.026709
4.115229,3.283641,0.039701,3.283641,0.039701,3.282870,0.026799
4.136917,3.285374,0.039824,3.285374,0.039824,3.284600,0.026889
4.158720,3.287108,0.039947,3.287108,0.039947,3.286332,0.026979
4.180638,3.288845,0.040071,3.288845,0.040071,3.288066,0.027069
4.202671,3.290584,0.040195,3.290584,0.040195,3.289803,0.027160
4.224820,3.292325,0.040320,3.292325,0.040320,3.291541,0.027251
4.247086,3.294068,0.040444,3.294068,0.040444,3.293282,0.027342
4.269470,3.295814,0.040570,3.295814,0.040570,3.295025,0.027434
4.291971,3.297561,0.040695,3.297561,0.040695,3.296770,0.027526
4.314591,3.299311,0.040821,3.299311,0.040821,3.298517,0.027618
4.337330,3.301062,0.040947,3.301062,0.040947,3.300266,0.027710
4.360189,3.302816,0.041073,3.302816,0.041073,3.302018,0.027803
4.383169,3.304573,0.041200,3.304573,0.041200,3.303771,0.027896
4.406269,3.306331,0.041327,3.306331,0.041327,3.305527,0.027990
4.429492,3.308091,0.041455,3.308091,0.041455,3.307285,0.028084
4.452837,3.309854,0.041582,3.309854,0.041583,3.309045,0.028178
4.476304,3.311619,0.041711,3.311619,0.041711,3.310807,0.028272
4.499896,3.313386,0.041839,3.313386,0.041839,3.312572,0.028367
4.523612,3.315156,0.041965,3.315155,0.041968,3.314338,0.028462
4.547452,3.316926,0.042097,3.316926,0.042097,3.316107,0.028557
4.571419,3.318700,0.042226,3.318700,0.042227,3.317878,0.028653
4.595512,3.320476,0.042356,3.320476,0.042356,3.319652,0.028749
4.619731,3.322254,0.042487,3.322254,0.042487,3.321427,0.028846
4.644079,3.324034,0.042617,3.324034,0.042617,3.323205,0.028942
4.668554,3.325817,0.042748,3.325817,0.042748,3.324985,0.029039
4.693159,3.327602,0.042879,3.327602,0.042879,3.326767,0.029137
4.717893,3.329389,0.043011,3.329389,0.043011,3.328552,0.029234
4.742758,3.331178,0.043143,3.331178,0.043143,3.330338,0.029332
4.767754,3.332969,0.043275,3.332969,0.043275,3.332127,0.029431
4.792881,3.334763,0.043407,3.334763,0.043408,3.333918,0.029529
4.818141,3.336559,0.043541,3.336559,0.043541,3.335712,0.029628
4.843534,3.338357,0.043674,3.338357,0.043674,3.337507,0.029728
4.869061,3.340158,0.043808,3.340158,0.043808,3.339305,0.029827
4.894723,3.341960,0.043941,3.341960,0.043942,3.341106,0.029928
4.920519,3.343766,0.044076,3.343766,0.044076,3.342908,0.030028
4.946452,3.345573,0.044211,3.345573,0.044211,3.344713,0.030129
4.972521,3.347383,0.044346,3.347383,0.044346,3.346520,0.030230
4.998728,3.349194,0.044481,3.349194,0.044481,3.348329,0.030331
5.025073,3.351009,0.044617,3.351009,0.044617,3.350141,0.030433
5.051557,3.352825,0.044753,3.352825,0.044753,3.351955,0.030535
5.078180,3.354644,0.044890,3.354644,0.044890,3.353771,0.030638
5.104943,3.356465,0.045027,3.356465,0.045027,3.355590,0.030740
5.131848,3.358289,0.045164,3.358289,0.045164,3.357411,0.030844
5.158894,3.360115,0.045301,3.360115,0.045301,3.359234,0.030947
5.186083,3.361943,0.045439,3.361943,0.045439,3.361059,0.031051
5.213415,3.363773,0.045578,3.363773,0.045578,3.362887,0.031155
5.240892,3.365606,0.045717,3.365606,0.045717,3.364718,0.031260
5.268513,3.367441,0.045856,3.367441,0.045856,3.366550,0.031365
5.296279,3.369279,0.045995,3.369279,0.045995,3.368385,0.031470
5.324192,3.371119,0.046135,3.371119,0.046135,3.370222,0.031576
5.352253,3.372961,0.046275,3.372961,0.046275,3.372062,0.031682
5.380461,3.374806,0.046416,3.374806,0.046416,3.373904,0.031789
5.408817,3.376653,0.046557,3.376653,0.046557,3.375749,0.031896
5.437323,3.378502,0.046698,3.378502,0.046698,3.377595,0.032003
5.465980,3.380354,0.046840,3.380354,0.046840,3.379445,0.032110
5.494787,3.382208,0.046982,3.382208,0.046982,3.381296,0.032218
5.523746,3.384065,0.047124,3.384065,0.047124,3.383150,0.032327
5.552858,3.385924,0.047267,3.385924,0.047267,3.385007,0.032436
5.582123,3.387785,0.047410,3.387785,0.047410,3.386866,0.032545
5.611543,3.389649,0.047554,3.389649,0.047554,3.388727,0.032654
5.641117,3.391515,0.047698,3.391515,0.047698,3.390590,0.032764
5.670848,3.393384,0.047842,3.393384,0.047842,3.392457,0.032874
5.700735,3.395255,0.047987,3.395255,0.047987,3.394325,0.032985
5.730779,3.397129,0.048132,3.397129,0.048132,3.396196,0.033096
5.760982,3.399005,0.048278,3.399005,0.048278,3.398070,0.033207
5.791344,3.400883,0.048423,3.400883,0.048424,3.399945,0.033319
5.821867,3.402765,0.048569,3.402764,0.048570,3.401824,0.033432
5.852549,3.404648,0.048716,3.404648,0.048717,3.403705,0.033544
5.883394,3.406534,0.048864,3.406534,0.048864,3.405588,0.033657
5.914401,3.408422,0.049011,3.408422,0.049011,3.407474,0.033771
5.945572,3.410313,0.049159,3.410313,0.049159,3.409362,0.033885
5.976907,3.412206,0.049307,3.412206,0.049307,3.411253,0.033999
6.008407,3.414102,0.049456,3.414102,0.049456,3.413146,0.034113
6.040073,3.416000,0.049605,3.416000,0.049605,3.415042,0.034229
6.071906,3.417901,0.049754,3.417901,0.049755,3.416940,0.034344
6.103907,3.419805,0.049904,3.419805,0.049904,3.418841,0.034460
6.136077,3.421711,0.050055,3.421710,0.050055,3.420744,0.034576
6.168416,3.423619,0.050205,3.423619,0.050205,3.422650,0.034693
6.200925,3.425530,0.050356,3.425530,0.050356,3.424558,0.034810
6.233606,3.427443,0.050508,3.427443,0.050508,3.426469,0.034928
6.266459,3.429359,0.050660,3.429359,0.050660,3.428383,0.035046
6.299485,3.431278,0.050812,3.431278,0.050812,3.430299,0.035164
6.332685,3.433199,0.050965,3.433199,0.050965,3.432217,0.035283
6.366060,3.435123,0.051118,3.435123,0.051118,3.434139,0.035402
6.399611,3.437049,0.051271,3.437049,0.051271,3.436062,0.035522
6.433339,3.438978,0.051425,3.438978,0.051425,3.437989,0.035642
6.467245,3.440910,0.051580,3.440910,0.051580,3.439917,0.035763
6.501329,3.442844,0.051734,3.442844,0.051734,3.441849,0.035884
6.535593,3.444780,0.051890,3.444780,0.051890,3.443783,0.036005
6.570038,3.446720,0.052045,3.446720,0.052045,3.445720,0.036127
6.604664,3.448662,0.052201,3.448661,0.052201,3.447659,0.036249
6.639472,3.450606,0.052358,3.450606,0.052358,3.449601,0.036372
6.674464,3.452553,0.052515,3.452553,0.052515,3.451546,0.036495
6.709641,3.454503,0.052672,3.454503,0.052672,3.453493,0.036619
6.745003,3.456455,0.052830,3.456455,0.052830,3.455443,0.036743
6.780551,3.458410,0.052988,3.458410,0.052988,3.457395,0.036867
6.816286,3.460368,0.053146,3.460368,0.053146,3.459350,0.036992
6.852210,3.462329,0.053305,3.462328,0.053305,3.461308,0.037118
6.888323,3.464292,0.053465,3.464291,0.053465,3.463269,0.037244
6.924627,3.466257,0.053624,3.466257,0.053625,3.465232,0.037370
6.961122,3.468226,0.053785,3.468226,0.053785,3.467198,0.037497
6.997809,3.470197,0.053946,3.470197,0.053946,3.469166,0.037624
7.034690,3.472171,0.054107,3.472170,0.054107,3.471138,0.037752
7.071765,3.474147,0.054268,3.474147,0.054268,3.473112,0.037880
7.109035,3.476126,0.054430,3.476126,0.054430,3.475088,0.038009
7.146502,3.478108,0.054593,3.478108,0.054593,3.477068,0.038138
7.184166,3.480093,0.054756,3.480093,0.054756,3.479050,0.038268
7.222029,3.482080,0.054919,3.482080,0.054919,3.481035,0.038398
7.260091,3.484070,0.055083,3.484070,0.055083,3.483022,0.038529
7.298354,3.486063,0.055247,3.486063,0.055247,3.485013,0.038660
7.336818,3.488059,0.055412,3.488058,0.055412,3.487006,0.038791
7.375486,3.490057,0.055577,3.490057,0.055577,3.489002,0.038923
7.414357,3.492058,0.055743,3.492058,0.055743,3.491000,0.039056
7.453432,3.494062,0.055909,3.494062,0.055909,3.493002,0.039189
7.492714,3.496069,0.056075,3.496069,0.056075,3.495006,0.039323
7.532203,3.498078,0.056242,3.498078,0.056242,3.497013,0.039457
7.571900,3.500090,0.056410,3.500090,0.056410,3.499023,0.039591
7.611806,3.502105,0.056577,3.502105,0.056578,3.501035,0.039726
7.651923,3.504123,0.056746,3.504123,0.056746,3.503051,0.039862
7.692251,3.506144,0.056915,3.506144,0.056915,3.505069,0.039998
7.732791,3.508167,0.057084,3.508167,0.057084,3.507090,0.040134
7.773545,3.510194,0.057253,3.510194,0.057254,3.509114,0.040271
7.814514,3.512223,0.057424,3.512223,0.057424,3.511141,0.040409
7.855699,3.514255,0.057594,3.514255,0.057594,3.513170,0.040547
7.897101,3.516290,0.057766,3.516290,0.057766,3.515203,0.040685
7.938721,3.518327,0.057937,3.518327,0.057937,3.517238,0.040824
7.980561,3.520368,0.058109,3.520368,0.058109,3.519276,0.040964
8.022621,3.522412,0.058282,3.522412,0.058282,3.521317,0.041104
8.064902,3.524458,0.058455,3.524458,0.058455,3.523361,0.041245
8.107407,3.526507,0.058628,3.526507,0.058628,3.525408,0.041386
8.150135,3.528559,0.058802,3.528559,0.058802,3.527458,0.041527
8.193089,3.530615,0.058977,3.530614,0.058977,3.529511,0.041670
8.236269,3.532672,0.059152,3.532672,0.059152,3.531567,0.041812
8.279677,3.534734,0.059327,3.534733,0.059327,3.533625,0.041956
8.323313,3.536797,0.059503,3.536797,0.059503,3.535687,0.042099
8.367179,3.538864,0.059679,3.538864,0.059679,3.537751,0.042244
8.411277,3.540934,0.059856,3.540934,0.059856,3.539819,0.042389
8.455607,3.543007,0.060033,3.543006,0.060033,3.541889,0.042534
8.500171,3.545082,0.060211,3.545082,0.060211,3.543962,0.042680
8.544969,3.547161,0.060389,3.547161,0.060390,3.546039,0.042826
8.590004,3.549243,0.060568,3.549242,0.060568,3.548118,0.042973
8.635276,3.551327,0.060748,3.551327,0.060748,3.550200,0.043121
8.680786,3.553415,0.060927,3.553415,0.060927,3.552286,0.043269
8.726536,3.555505,0.061108,3.555505,0.061108,3.554374,0.043418
8.772528,3.557599,0.061289,3.557599,0.061289,3.556465,0.043567
8.818762,3.559696,0.061470,3.559696,0.061470,3.558560,0.043717
8.865239,3.561795,0.061652,3.561795,0.061652,3.560657,0.043867
8.911962,3.563898,0.061834,3.563898,0.061834,3.562758,0.044018
8.958931,3.566004,0.062017,3.566004,0.062017,3.564861,0.044170
9.006147,3.568113,0.062200,3.568113,0.062200,3.566968,0.044322
9.053612,3.570225,0.062384,3.570225,0.062384,3.569077,0.044474
9.101327,3.572340,0.062568,3.572339,0.062568,3.571190,0.044627
9.149294,3.574458,0.062753,3.574458,0.062753,3.573306,0.044781
9.197513,3.576579,0.062938,3.576579,0.062938,3.575425,0.044935
9.245987,3.578703,0.063124,3.578703,0.063124,3.577547,0.045090
9.294716,3.580831,0.063311,3.580830,0.063311,3.579672,0.045246
9.343702,3.582961,0.063498,3.582961,0.063498,3.581801,0.045402
9.392946,3.585095,0.063685,3.585094,0.063685,3.583932,0.045558
9.442450,3.587231,0.063873,3.587231,0.063873,3.586067,0.045715
9.492215,3.589371,0.064061,3.589371,0.064061,3.588204,0.045873
9.542241,3.591514,0.064250,3.591514,0.064250,3.590345,0.046032
9.592532,3.593660,0.064440,3.593660,0.064440,3.592489,0.046190
9.643088,3.595810,0.064630,3.595810,0.064630,3.594637,0.046350
9.693909,3.597963,0.064820,3.597962,0.064821,3.596787,0.046510
9.744999,3.600118,0.065011,3.600118,0.065012,3.598941,0.046671
9.796358,3.602277,0.065203,3.602277,0.065203,3.601097,0.046832
9.847988,3.604439,0.065395,3.604439,0.065396,3.603258,0.046994
9.899890,3.606605,0.065588,3.606604,0.065588,3.605421,0.047156
9.952065,3.608773,0.065782,3.608773,0.065782,3.607587,0.047320
10.004516,3.610945,0.065975,3.610945,0.065975,3.609757,0.047483
10.057243,3.613120,0.066170,3.613120,0.066170,3.611930,0.047648
10.110247,3.615298,0.066365,3.615298,0.066365,3.614106,0.047812
10.163531,3.617480,0.066560,3.617480,0.066560,3.616286,0.047978
10.217096,3.619665,0.066756,3.619664,0.066756,3.618469,0.048144
10.270944,3.621853,0.066952,3.621853,0.066952,3.620655,0.048311
10.325074,3.624044,0.067149,3.624044,0.067150,3.622844,0.048478
10.379491,3.626239,0.067347,3.626239,0.067347,3.625037,0.048646
10.434194,3.628437,0.067545,3.628437,0.067545,3.627233,0.048814
10.489185,3.630638,0.067744,3.630638,0.067744,3.629433,0.048983
10.544466,3.632843,0.067943,3.632843,0.067943,3.631635,0.049153
10.600039,3.635051,0.068143,3.635051,0.068143,3.633841,0.049324
10.655904,3.637272,0.068343,3.637262,0.068344,3.636051,0.049495
10.712064,3.639477,0.068544,3.639477,0.068544,3.638264,0.049666
10.768520,3.641695,0.068746,3.641695,0.068746,3.640480,0.049839
10.825273,3.643917,0.068948,3.643917,0.068948,3.642699,0.050011
10.882326,3.646142,0.069150,3.646141,0.069151,3.644922,0.050185
10.939679,3.648370,0.069354,3.648370,0.069354,3.647149,0.050359
10.997334,3.650601,0.069558,3.650601,0.069558,3.649378,0.050534
11.055294,3.652836,0.069762,3.652836,0.069762,3.651612,0.050709
11.113558,3.655075,0.069967,3.655075,0.069967,3.653848,0.050885
11.172130,3.657317,0.070172,3.657317,0.070172,3.656088,0.051062
11.231011,3.659563,0.070378,3.659562,0.070379,3.658332,0.051239
11.290201,3.661811,0.070585,3.661811,0.070585,3.660579,0.051416
11.349704,3.664064,0.070792,3.664064,0.070792,3.662830,0.051595
11.409521,3.666320,0.071000,3.666319,0.071000,3.665084,0.051774
11.469652,3.668579,0.071209,3.668579,0.071209,3.667341,0.051954
11.530101,3.670842,0.071417,3.670842,0.071418,3.669602,0.052134
11.590868,3.673108,0.071627,3.673108,0.071627,3.671867,0.052315
11.651955,3.675378,0.071837,3.675378,0.071837,3.674135,0.052497
11.713365,3.677651,0.072048,3.677651,0.072048,3.676406,0.052679
11.775098,3.679928,0.072259,3.679928,0.072259,3.678682,0.052862
11.837156,3.682209,0.072471,3.682209,0.072471,3.680960,0.053046
11.899541,3.684493,0.072683,3.684493,0.072684,3.683243,0.053230
11.962255,3.686780,0.072897,3.686780,0.072897,3.685529,0.053415
12.025300,3.689072,0.073110,3.689071,0.073110,3.687818,0.053600
12.088677,3.691366,0.073324,3.691366,0.073325,3.690111,0.053787
12.152388,3.693665,0.073539,3.693665,0.073539,3.692408,0.053973
12.216435,3.695967,0.073755,3.695967,0.073755,3.694708,0.054161
12.280819,3.698273,0.073971,3.698272,0.073971,3.697012,0.054349
12.345543,3.700582,0.074187,3.700582,0.074187,3.699320,0.054537
12.410607,3.702895,0.074405,3.702895,0.074405,3.701631,0.054727
12.476015,3.705211,0.074623,3.705211,0.074623,3.703946,0.054917
12.541768,3.707532,0.074841,3.707532,0.074841,3.706265,0.055107
12.607866,3.709856,0.075060,3.709856,0.075060,3.708587,0.055298
12.674314,3.712184,0.075280,3.712184,0.075280,3.710913,0.055490
12.741111,3.714516,0.075500,3.714515,0.075500,3.713243,0.055683
12.808261,3.716850,0.075721,3.716850,0.075721,3.715577,0.055876
12.875764,3.719189,0.075942,3.719189,0.075942,3.717914,0.056070
12.943623,3.721532,0.076164,3.721532,0.076164,3.720255,0.056264
13.011840,3.723879,0.076387,3.723878,0.076387,3.722600,0.056459
13.080416,3.726228,0.076610,3.726228,0.076610,3.724949,0.056655
13.149354,3.728583,0.076834,3.728582,0.076834,3.727301,0.056851
13.218655,3.730940,0.077059,3.730940,0.077059,3.729657,0.057048
13.288321,3.733301,0.077284,3.733301,0.077284,3.732017,0.057246
13.358355,3.735667,0.077510,3.735667,0.077510,3.734381,0.057444
13.428758,3.738036,0.077736,3.738036,0.077736,3.736749,0.057643
13.499531,3.740410,0.077963,3.740409,0.077963,3.739120,0.057843
13.570678,3.742786,0.078191,3.742786,0.078191,3.741495,0.058043
13.642199,3.745167,0.078419,3.745167,0.078419,3.743875,0.058244
13.714098,3.747551,0.078648,3.747551,0.078648,3.746258,0.058445
13.786375,3.749940,0.078877,3.749940,0.078877,3.748645,0.058647
13.859034,3.752332,0.079108,3.752332,0.079108,3.751036,0.058850
13.932075,3.754729,0.079338,3.754728,0.079338,3.753430,0.059053
14.005501,3.757129,0.079570,3.757129,0.079570,3.755829,0.059257
14.079314,3.759534,0.079802,3.759533,0.079802,3.758232,0.059461
14.153517,3.761941,0.080034,3.761941,0.080034,3.760639,0.059667
14.228110,3.764354,0.080267,3.764353,0.080267,3.763049,0.059872
14.303096,3.766770,0.080501,3.766769,0.080501,3.765464,0.060079
14.378478,3.769190,0.080736,3.769189,0.080736,3.767883,0.060286
14.454257,3.771614,0.080971,3.771614,0.080971,3.770305,0.060494
14.530435,3.774042,0.081207,3.774042,0.081207,3.772732,0.060702
14.607015,3.776474,0.081443,3.776474,0.081443,3.775163,0.060911
14.683998,3.778911,0.081680,3.778910,0.081680,3.777597,0.061121
14.761388,3.781350,0.081918,3.781350,0.081918,3.780036,0.061331
14.839184,3.783795,0.082156,3.783795,0.082156,3.782479,0.061541
14.917391,3.786243,0.082395,3.786243,0.082395,3.784926,0.061753
14.996011,3.788696,0.082634,3.788696,0.082634,3.787377,0.061965
15.075044,3.791152,0.082874,3.791152,0.082874,3.789832,0.062177
15.154494,3.793613,0.083115,3.793613,0.083115,3.792292,0.062391
15.234363,3.796078,0.083357,3.796078,0.083357,3.794755,0.062605
15.314653,3.798548,0.083599,3.798547,0.083599,3.797223,0.062819
15.395365,3.801020,0.083841,3.801020,0.083841,3.799695,0.063034
15.476504,3.803497,0.084085,3.803497,0.084085,3.802171,0.063249
15.558070,3.805980,0.084329,3.805979,0.084329,3.804651,0.063466
15.640065,3.808465,0.084573,3.808465,0.084573,3.807135,0.063683
15.722493,3.810955,0.084818,3.810955,0.084818,3.809624,0.063900
15.805355,3.813450,0.085064,3.813449,0.085064,3.812116,0.064118
15.888654,3.815948,0.085311,3.815947,0.085311,3.814614,0.064336
15.972392,3.818451,0.085558,3.818450,0.085558,3.817115,0.064556
16.056572,3.820957,0.085805,3.820957,0.085805,3.819621,0.064775
16.141195,3.823469,0.086054,3.823469,0.086054,3.822130,0.064996
16.226264,3.825984,0.086303,3.825984,0.086303,3.824645,0.065216
16.311781,3.828515,0.086571,3.828504,0.086552,3.827163,0.065438
16.397749,3.831028,0.086802,3.831028,0.086802,3.829686,0.065660
16.484170,3.833557,0.087053,3.833557,0.087053,3.832213,0.065883
16.571047,3.836090,0.087305,3.836090,0.087305,3.834745,0.066106
16.658381,3.838627,0.087557,3.838627,0.087557,3.837281,0.066329
16.746176,3.841169,0.087809,3.841169,0.087809,3.839821,0.066553
16.834433,3.843715,0.088063,3.843715,0.088063,3.842366,0.066778
16.923156,3.846266,0.088317,3.846266,0.088317,3.844915,0.067004
17.012346,3.848821,0.088571,3.848821,0.088571,3.847469,0.067230
17.102006,3.851380,0.088827,3.851380,0.088827,3.850027,0.067456
17.192139,3.853944,0.089082,3.853944,0.089082,3.852589,0.067683
17.282747,3.856513,0.089339,3.856513,0.089339,3.855157,0.067910
17.373832,3.859086,0.089596,3.859086,0.089596,3.857728,0.068138
17.465397,3.861663,0.089854,3.861663,0.089854,3.860304,0.068367
17.557445,3.864245,0.090112,3.864245,0.090112,3.862885,0.068596
17.649978,3.866832,0.090371,3.866832,0.090371,3.865470,0.068826
17.742999,3.869423,0.090630,3.869423,0.090630,3.868059,0.069056
17.836510,3.872018,0.090890,3.872018,0.090890,3.870654,0.069286
17.930514,3.874619,0.091151,3.874619,0.091151,3.873253,0.069517
18.025013,3.877224,0.091412,3.877224,0.091412,3.875856,0.069749
18.120010,3.879833,0.091674,3.879833,0.091674,3.878464,0.069981
18.215508,3.882447,0.091937,3.882447,0.091937,3.881077,0.070214
18.311509,3.885066,0.092200,3.885066,0.092200,3.883694,0.070447
18.408017,3.887690,0.092464,3.887690,0.092464,3.886316,0.070681
18.505032,3.890318,0.092728,3.890318,0.092728,3.888943,0.070915
18.602560,3.892951,0.092993,3.892951,0.092993,3.891574,0.071149
18.700601,3.895588,0.093259,3.895588,0.093259,3.894210,0.071384
18.799158,3.898231,0.093525,3.898231,0.093525,3.896851,0.071620
18.898236,3.900878,0.093791,3.900878,0.093791,3.899497,0.071856
18.997835,3.903530,0.094059,3.903530,0.094059,3.902147,0.072092
19.097959,3.906187,0.094327,3.906186,0.094327,3.904802,0.072329
19.198611,3.908848,0.094595,3.908848,0.094595,3.907462,0.072566
19.299794,3.911514,0.094864,3.911514,0.094864,3.910127,0.072804
19.401510,3.914185,0.095134,3.914185,0.095134,3.912797,0.073042
19.503761,3.916861,0.095404,3.916861,0.095404,3.915471,0.073281
19.606552,3.919542,0.095675,3.919542,0.095675,3.918151,0.073520
19.709885,3.922228,0.095946,3.922228,0.095946,3.920835,0.073759
19.813762,3.924919,0.096218,3.924919,0.096218,3.923524,0.073999
19.918186,3.927614,0.096490,3.927614,0.096490,3.926218,0.074240
20.023161,3.930315,0.096763,3.930315,0.096763,3.928917,0.074480
20.128689,3.933021,0.097037,3.933021,0.097037,3.931621,0.074721
20.234773,3.935731,0.097311,3.935731,0.097311,3.934330,0.074963
20.341417,3.938446,0.097586,3.938447,0.097586,3.937044,0.075205
20.448622,3.941167,0.097861,3.941167,0.097861,3.939763,0.075447
20.556393,3.943893,0.098137,3.943893,0.098137,3.942487,0.075690
20.664731,3.946623,0.098413,3.946623,0.098413,3.945216,0.075933
20.773640,3.949359,0.098690,3.949359,0.098690,3.947950,0.076176
20.883124,3.952100,0.098967,3.952100,0.098967,3.950689,0.076420
20.993184,3.954846,0.099245,3.954846,0.099245,3.953433,0.076664
21.103825,3.957597,0.099523,3.957597,0.099523,3.956182,0.076909
21.215048,3.960353,0.099802,3.960353,0.099802,3.958937,0.077154
21.326858,3.963114,0.100081,3.963115,0.100082,3.961697,0.077399
21.439257,3.965881,0.100362,3.965881,0.100362,3.964461,0.077644
21.552248,3.968653,0.100642,3.968653,0.100642,3.967231,0.077890
21.665835,3.971430,0.100923,3.971430,0.100923,3.970007,0.078136
21.780021,3.974212,0.101204,3.974212,0.101204,3.972787,0.078383
21.894808,3.977000,0.101486,3.977000,0.101486,3.975573,0.078630
22.010200,3.979793,0.101769,3.979793,0.101769,3.978364,0.078877
22.126201,3.982591,0.102052,3.982591,0.102052,3.981160,0.079124
22.242812,3.985394,0.102335,3.985394,0.102335,3.983962,0.079371
22.360039,3.988203,0.102619,3.988203,0.102619,3.986769,0.079620
22.477883,3.991017,0.102903,3.991017,0.102903,3.989581,0.079868
22.596348,3.993837,0.103188,3.993837,0.103188,3.992399,0.080116
22.715438,3.996662,0.103473,3.996662,0.103473,3.995222,0.080365
22.835155,3.999492,0.103759,3.999492,0.103759,3.998050,0.080614
22.955503,4.002328,0.104045,4.002328,0.104045,4.000884,0.080863
23.076485,4.005169,0.104331,4.005169,0.104331,4.003723,0.081113
23.198105,4.008016,0.104618,4.008016,0.104618,4.006568,0.081362
23.320366,4.010868,0.104906,4.010868,0.104906,4.009418,0.081612
23.443272,4.013726,0.105194,4.013726,0.105194,4.012274,0.081863
23.566825,4.016589,0.105482,4.016589,0.105482,4.015135,0.082113
23.691029,4.019458,0.105770,4.019458,0.105770,4.018002,0.082363
23.815888,4.022333,0.106060,4.022333,0.106060,4.020875,0.082614
23.941405,4.025213,0.106349,4.025213,0.106349,4.023753,0.082865
24.067584,4.028098,0.106639,4.028098,0.106639,4.026636,0.083116
24.194427,4.030990,0.106929,4.030990,0.106929,4.029526,0.083368
24.321939,4.033887,0.107220,4.033887,0.107220,4.032421,0.083619
24.450123,4.036790,0.107511,4.036790,0.107511,4.035321,0.083871
24.578982,4.039698,0.107802,4.039698,0.107802,4.038228,0.084123
24.708521,4.042613,0.108093,4.042612,0.108093,4.041140,0.084375
24.838742,4.045533,0.108386,4.045532,0.108385,4.044057,0.084627
24.969650,4.048458,0.108678,4.048458,0.108678,4.046981,0.084879
25.101248,4.051390,0.108971,4.051390,0.108971,4.049910,0.085132
25.233539,4.054327,0.109264,4.054327,0.109264,4.052846,0.085384
25.366527,4.057271,0.109557,4.057271,0.109557,4.055787,0.085637
25.500217,4.060220,0.109851,4.060220,0.109851,4.058733,0.085889
25.634610,4.063175,0.110144,4.063175,0.110144,4.061686,0.086142
25.769713,4.066136,0.110439,4.066136,0.110439,4.064645,0.086395
25.905527,4.069103,0.110733,4.069103,0.110733,4.067610,0.086648
26.042057,4.072076,0.111028,4.072076,0.111028,4.070580,0.086901
26.179306,4.075055,0.111323,4.075055,0.111323,4.073557,0.087154
26.317279,4.078040,0.111618,4.078040,0.111618,4.076539,0.087407
26.455979,4.081031,0.111914,4.081031,0.111914,4.079528,0.087661
26.595410,4.084028,0.112210,4.084028,0.112210,4.082522,0.087914
26.735576,4.087031,0.112506,4.087031,0.112506,4.085523,0.088167
26.876480,4.090040,0.112802,4.090040,0.112802,4.088530,0.088421
27.018128,4.093056,0.113099,4.093055,0.113099,4.091543,0.088674
27.160521,4.096078,0.113396,4.096077,0.113396,4.094562,0.088927
27.303665,4.099105,0.113692,4.099105,0.113692,4.097587,0.089181
27.447564,4.102139,0.113990,4.102139,0.113990,4.100618,0.089434
27.592221,4.105179,0.114287,4.105179,0.114287,4.103656,0.089687
27.737640,4.108226,0.114584,4.108225,0.114584,4.106700,0.089940
27.883826,4.111278,0.114882,4.111278,0.114882,4.109750,0.090194
28.030782,4.114337,0.115180,4.114337,0.115180,4.112807,0.090447
28.178513,4.117403,0.115478,4.117403,0.115478,4.115869,0.090700
28.327022,4.120475,0.115776,4.120474,0.115776,4.118938,0.090953
28.476314,4.123553,0.116074,4.123553,0.116074,4.122014,0.091206
28.626393,4.126637,0.116373,4.126637,0.116373,4.125096,0.091460
28.777263,4.129728,0.116671,4.129728,0.116671,4.128184,0.091712
28.928928,4.132826,0.116970,4.132826,0.116970,4.131279,0.091965
29.081392,4.135930,0.117268,4.135930,0.117268,4.134380,0.092218
29.234659,4.139040,0.117567,4.139040,0.117567,4.137488,0.092470
29.388735,4.142157,0.117866,4.142157,0.117866,4.140602,0.092723
29.543622,4.145281,0.118165,4.145281,0.118165,4.143723,0.092975
29.699326,4.148411,0.118464,4.148411,0.118464,4.146850,0.093227
29.855851,4.151548,0.118762,4.151548,0.118762,4.149984,0.093480
30.013200,4.154692,0.119061,4.154692,0.119061,4.153125,0.093731
30.171379,4.157842,0.119360,4.157842,0.119360,4.156272,0.093983
30.330391,4.160999,0.119659,4.160999,0.119659,4.159426,0.094234
30.490241,4.164163,0.119958,4.164163,0.119958,4.162587,0.094486
30.650934,4.167333,0.120257,4.167333,0.120257,4.165755,0.094737
30.812474,4.170510,0.120556,4.170510,0.120556,4.168929,0.094988
30.974865,4.173695,0.120855,4.173695,0.120855,4.172110,0.095239
31.138112,4.176886,0.121154,4.176886,0.121154,4.175298,0.095489
31.302219,4.180083,0.121453,4.180083,0.121453,4.178493,0.095740
31.467191,4.183288,0.121751,4.183288,0.121752,4.181695,0.095990
31.633033,4.186500,0.122050,4.186500,0.122050,4.184903,0.096240
31.799748,4.189719,0.122349,4.189719,0.122349,4.188119,0.096489
31.967343,4.192945,0.122647,4.192944,0.122647,4.191342,0.096739
32.135820,4.196177,0.122945,4.196177,0.122945,4.194571,0.096987
32.305186,4.199417,0.123243,4.199417,0.123244,4.197808,0.097236
32.475444,4.202664,0.123542,4.202664,0.123542,4.201052,0.097484
32.646599,4.205918,0.123839,4.205918,0.123839,4.204302,0.097733
32.818657,4.209179,0.124137,4.209179,0.124137,4.207560,0.097980
32.991621,4.212447,0.124434,4.212447,0.124435,4.210825,0.098228
33.165497,4.215723,0.124732,4.215723,0.124732,4.214098,0.098475
33.340289,4.219005,0.125029,4.219005,0.125029,4.217377,0.098722
33.516002,4.222295,0.125326,4.222295,0.125326,4.220664,0.098968
33.692642,4.225593,0.125623,4.225593,0.125623,4.223958,0.099214
33.870212,4.228898,0.125919,4.228898,0.125919,4.227260,0.099460
34.048718,4.232210,0.126215,4.232210,0.126215,4.230569,0.099705
34.228165,4.235529,0.126511,4.235529,0.126511,4.233885,0.099951
34.408558,4.238856,0.126806,4.238856,0.126807,4.237208,0.100195
34.589902,4.242191,0.127102,4.242191,0.127102,4.240539,0.100439
34.772201,4.245533,0.127397,4.245532,0.127397,4.243878,0.100683
34.955461,4.248882,0.127691,4.248882,0.127691,4.247224,0.100926
35.139687,4.252239,0.127986,4.252239,0.127986,4.250578,0.101169
35.324884,4.255604,0.128280,4.255604,0.128280,4.253939,0.101411
35.511056,4.258976,0.128573,4.258976,0.128573,4.257308,0.101653
35.698210,4.262356,0.128867,4.262356,0.128867,4.260684,0.101894
35.886351,4.265744,0.129159,4.265743,0.129159,4.264069,0.102135
36.075483,4.269139,0.129452,4.269139,0.129452,4.267461,0.102375
36.265611,4.272542,0.129744,4.272542,0.129744,4.270860,0.102615
36.456742,4.275953,0.130036,4.275953,0.130036,4.274268,0.102855
36.648880,4.279372,0.130327,4.279372,0.130327,4.277683,0.103094
36.842031,4.282799,0.130617,4.282798,0.130617,4.281106,0.103332
37.036199,4.286233,0.130907,4.286233,0.130908,4.284537,0.103569
37.231391,4.289676,0.131197,4.289676,0.131197,4.287976,0.103807
37.427612,4.293126,0.131486,4.293126,0.131486,4.291423,0.104043
37.624867,4.296585,0.131775,4.296585,0.131775,4.294878,0.104279
37.823161,4.300051,0.132063,4.300051,0.132063,4.298341,0.104515
38.022501,4.303526,0.132351,4.303526,0.132351,4.301813,0.104749
38.222891,4.307009,0.132638,4.307009,0.132638,4.305292,0.104984
38.424337,4.310500,0.132924,4.310500,0.132924,4.308779,0.105217
38.626845,4.313999,0.133210,4.313999,0.133210,4.312275,0.105450
38.830420,4.317507,0.133496,4.317507,0.133496,4.315779,0.105682
39.035068,4.321023,0.133780,4.321022,0.133780,4.319291,0.105914
39.240795,4.324546,0.134064,4.324546,0.134064,4.322811,0.106145
39.447606,4.328079,0.134348,4.328079,0.134348,4.326340,0.106375
39.655506,4.331620,0.134630,4.331620,0.134630,4.329877,0.106605
39.864503,4.335169,0.134912,4.335169,0.134912,4.333423,0.106834
40.074601,4.338727,0.135194,4.338727,0.135194,4.336977,0.107062
40.285806,4.342293,0.135474,4.342293,0.135474,4.340540,0.107289
40.498124,4.345883,0.135737,4.345868,0.135754,4.344111,0.107516
40.711562,4.349452,0.136033,4.349451,0.136033,4.347690,0.107741
40.926124,4.353043,0.136312,4.353043,0.136312,4.351279,0.107967
41.141817,4.356644,0.136589,4.356644,0.136589,4.354876,0.108191
41.358647,4.360254,0.136866,4.360253,0.136866,4.358481,0.108415
41.576619,4.363871,0.137142,4.363871,0.137142,4.362096,0.108637
41.795741,4.367498,0.137417,4.367498,0.137417,4.365719,0.108859
42.016017,4.371134,0.137692,4.371134,0.137692,4.369351,0.109080
42.237454,4.374779,0.137965,4.374779,0.137965,4.372992,0.109301
42.460058,4.378432,0.138238,4.378432,0.138238,4.376642,0.109520
42.683836,4.382095,0.138510,4.382095,0.138510,4.380301,0.109738
42.908792,4.385766,0.138781,4.385766,0.138780,4.383969,0.109956
43.134935,4.389447,0.139050,4.389447,0.139050,4.387646,0.110173
43.362269,4.393137,0.139319,4.393137,0.139319,4.391332,0.110389
43.590801,4.396836,0.139587,4.396836,0.139587,4.395027,0.110604
43.820538,4.400544,0.139854,4.400544,0.139854,4.398731,0.110818
44.051485,4.404261,0.140120,4.404261,0.140120,4.402444,0.111031
44.283650,4.407987,0.140385,4.407987,0.140385,4.406167,0.111243
44.517038,4.411723,0.140649,4.411723,0.140649,4.409899,0.111454
44.751656,4.415468,0.140912,4.415468,0.140912,4.413641,0.111665
44.987511,4.419223,0.141174,4.419223,0.141174,4.417392,0.111874
45.224609,4.422987,0.141435,4.422987,0.141435,4.421152,0.112082
45.462956,4.426761,0.141695,4.426761,0.141695,4.424922,0.112289
45.702560,4.430544,0.141954,4.430544,0.141954,4.428701,0.112495
45.943426,4.434336,0.142211,4.434336,0.142211,4.432490,0.112700
46.185562,4.438139,0.142468,4.438139,0.142468,4.436288,0.112905
46.428974,4.441951,0.142723,4.441951,0.142723,4.440097,0.113108
46.673668,4.445772,0.142977,4.445772,0.142977,4.443915,0.113310
46.919653,4.449604,0.143230,4.449604,0.143230,4.447742,0.113511
47.166933,4.453445,0.143482,4.453445,0.143482,4.451580,0.113710
47.415517,4.457296,0.143732,4.457296,0.143732,4.455427,0.113909
47.665411,4.461157,0.143982,4.461157,0.143982,4.459285,0.114107
47.916623,4.465029,0.144230,4.465028,0.144230,4.463152,0.114303
48.169158,4.468910,0.144476,4.468910,0.144476,4.467029,0.114499
48.423024,4.472801,0.144722,4.472801,0.144722,4.470917,0.114693
48.678228,4.476702,0.144966,4.476702,0.144966,4.474815,0.114885
48.934777,4.480616,0.145206,4.480613,0.145209,4.478722,0.115077
49.192678,4.484535,0.145450,4.484535,0.145450,4.482640,0.115268
49.451938,4.488467,0.145690,4.488467,0.145690,4.486568,0.115457
49.712565,4.492410,0.145929,4.492409,0.145929,4.490507,0.115645
49.974565,4.496362,0.146166,4.496362,0.146166,4.494456,0.115832
50.237946,4.500325,0.146402,4.500325,0.146402,4.498415,0.116018
50.502715,4.504299,0.146636,4.504299,0.146637,4.502385,0.116202
50.768880,4.508283,0.146869,4.508283,0.146870,4.506366,0.116385
51.036447,4.512278,0.147101,4.512278,0.147101,4.510357,0.116567
51.305424,4.516283,0.147331,4.516283,0.147331,4.514359,0.116748
51.575820,4.520299,0.147559,4.520299,0.147560,4.518371,0.116927
51.847640,4.524326,0.147786,4.524326,0.147786,4.522394,0.117104
52.120892,4.528363,0.148012,4.528363,0.148012,4.526428,0.117281
52.395585,4.532412,0.148236,4.532412,0.148236,4.530473,0.117456
52.671726,4.536471,0.148458,4.536471,0.148458,4.534529,0.117629
52.949322,4.540542,0.148679,4.540542,0.148679,4.538595,0.117802
53.228381,4.544623,0.148898,4.544623,0.148898,4.542673,0.117973
53.508910,4.548716,0.149115,4.548715,0.149115,4.546762,0.118142
53.790918,4.552819,0.149331,4.552819,0.149331,4.550862,0.118310
54.074413,4.556934,0.149545,4.556934,0.149545,4.554973,0.118477
54.359401,4.561060,0.149757,4.561060,0.149757,4.559096,0.118642
54.645892,4.565197,0.149968,4.565197,0.149968,4.563230,0.118806
54.933892,4.569346,0.150177,4.569346,0.150177,4.567375,0.118968
55.223410,4.573507,0.150384,4.573506,0.150384,4.571532,0.119128
55.514454,4.577678,0.150589,4.577678,0.150589,4.575700,0.119287
55.807032,4.581861,0.150793,4.581861,0.150793,4.579880,0.119445
56.101152,4.586056,0.150995,4.586056,0.150995,4.584071,0.119601
56.396822,4.590263,0.151195,4.590263,0.151195,4.588274,0.119755
56.694051,4.594481,0.151393,4.594481,0.151393,4.592489,0.119908
56.992845,4.598711,0.151589,4.598711,0.151589,4.596716,0.120060
57.293215,4.602953,0.151783,4.602953,0.151783,4.600954,0.120209
57.595168,4.607207,0.151976,4.607207,0.151976,4.605205,0.120357
57.898711,4.611473,0.152166,4.611473,0.152166,4.609467,0.120504
58.203855,4.615755,0.152350,4.615751,0.152355,4.613742,0.120649
58.510607,4.620041,0.152541,4.620041,0.152542,4.618029,0.120792
58.818976,4.624343,0.152726,4.624343,0.152726,4.622328,0.120933
59.128969,4.628657,0.152909,4.628657,0.152909,4.626639,0.121073
59.440597,4.632984,0.153089,4.632984,0.153089,4.630962,0.121211
59.753867,4.637324,0.153268,4.637323,0.153268,4.635298,0.121347
60.068788,4.641675,0.153444,4.641675,0.153444,4.639646,0.121482
60.385368,4.646039,0.153619,4.646039,0.153619,4.644007,0.121615
60.703618,4.650416,0.153791,4.650416,0.153791,4.648381,0.121746
61.023544,4.654805,0.153961,4.654805,0.153961,4.652767,0.121875
61.345157,4.659207,0.154129,4.659207,0.154129,4.657166,0.122002
61.668464,4.663622,0.154295,4.663622,0.154295,4.661577,0.122128
61.993475,4.668049,0.154459,4.668049,0.154459,4.666002,0.122252
62.320200,4.672490,0.154620,4.672490,0.154620,4.670439,0.122374
62.648646,4.676943,0.154780,4.676943,0.154780,4.674890,0.122494
62.978823,4.681410,0.154937,4.681410,0.154937,4.679353,0.122612
63.310741,4.685890,0.155091,4.685890,0.155092,4.683830,0.122729
63.644408,4.690383,0.155244,4.690383,0.155244,4.688320,0.122843
63.979833,4.694892,0.155391,4.694889,0.155394,4.692823,0.122956
64.317026,4.699408,0.155542,4.699408,0.155542,4.697340,0.123066
64.655996,4.703942,0.155687,4.703941,0.155688,4.701870,0.123175
64.996753,4.708488,0.155831,4.708488,0.155831,4.706413,0.123282
65.339305,4.713048,0.155972,4.713048,0.155972,4.710971,0.123386
65.683663,4.717622,0.156110,4.717621,0.156110,4.715541,0.123489
66.029836,4.722209,0.156246,4.722209,0.156246,4.720126,0.123590
66.377833,4.726810,0.156380,4.726810,0.156380,4.724724,0.123689
66.727664,4.731425,0.156511,4.731425,0.156511,4.729336,0.123785
67.079339,4.736054,0.156639,4.736054,0.156639,4.733963,0.123880
67.432868,4.740697,0.156766,4.740697,0.156765,4.738603,0.123972
67.788259,4.745354,0.156889,4.745354,0.156889,4.743257,0.124063
68.145524,4.750025,0.157010,4.750025,0.157010,4.747926,0.124151
68.504671,4.754710,0.157129,4.754710,0.157128,4.752609,0.124238
68.865712,4.759410,0.157244,4.759410,0.157244,4.757306,0.124322
69.228655,4.764124,0.157358,4.764124,0.157358,4.762018,0.124404
69.593511,4.768853,0.157468,4.768853,0.157468,4.766744,0.124484
69.960289,4.773596,0.157576,4.773596,0.157576,4.771484,0.124561
70.329001,4.778354,0.157682,4.778354,0.157682,4.776240,0.124637
70.699656,4.783127,0.157785,4.783127,0.157784,4.781010,0.124710
71.072265,4.787914,0.157884,4.787914,0.157884,4.785795,0.124781
71.446837,4.792717,0.157982,4.792717,0.157982,4.790595,0.124850
71.823384,4.797534,0.158076,4.797534,0.158076,4.795410,0.124916
72.201915,4.802366,0.158168,4.802366,0.158168,4.800240,0.124981
72.582441,4.807214,0.158257,4.807214,0.158257,4.805085,0.125043
72.964972,4.812077,0.158343,4.812077,0.158343,4.809946,0.125102
73.349519,4.816955,0.158427,4.816955,0.158427,4.814822,0.125160
73.736094,4.821848,0.158507,4.821848,0.158507,4.819713,0.125215
74.124705,4.826757,0.158585,4.826757,0.158585,4.824620,0.125268
74.515365,4.831682,0.158660,4.831682,0.158660,4.829542,0.125318
74.908083,4.836622,0.158732,4.836622,0.158732,4.834481,0.125366
75.302871,4.841578,0.158801,4.841578,0.158801,4.839435,0.125412
75.699740,4.846550,0.158867,4.846550,0.158867,4.844405,0.125455
76.098701,4.851538,0.158930,4.851538,0.158930,4.849390,0.125496
76.499764,4.856541,0.158990,4.856541,0.158990,4.854392,0.125534
76.902941,4.861561,0.159047,4.861561,0.159047,4.859410,0.125570
77.308242,4.866597,0.159101,4.866597,0.159101,4.864443,0.125604
77.715680,4.871650,0.159152,4.871650,0.159152,4.869495,0.125634
78.125265,4.876718,0.159200,4.876718,0.159200,4.874562,0.125663
78.537009,4.881804,0.159245,4.881804,0.159245,4.879645,0.125689
78.950923,4.886905,0.159287,4.886905,0.159287,4.884746,0.125712
79.367018,4.892024,0.159325,4.892024,0.159325,4.889862,0.125733
79.785306,4.897159,0.159361,4.897159,0.159361,4.894996,0.125752
80.205799,4.902311,0.159393,4.902311,0.159393,4.900146,0.125768
80.628508,4.907480,0.159423,4.907480,0.159423,4.905314,0.125781
81.053444,4.912666,0.159449,4.912666,0.159449,4.910499,0.125791
81.480621,4.917870,0.159472,4.917870,0.159472,4.915700,0.125800
81.910048,4.923090,0.159491,4.923090,0.159491,4.920919,0.125805
82.341739,4.928328,0.159507,4.928328,0.159508,4.926157,0.125807
82.775705,4.933583,0.159521,4.933583,0.159521,4.931410,0.125808
83.211958,4.938856,0.159530,4.938856,0.159530,4.936681,0.125805
83.650510,4.944147,0.159537,4.944146,0.159537,4.941971,0.125800
84.091373,4.949455,0.159540,4.949455,0.159540,4.947278,0.125792
84.534560,4.954781,0.159540,4.954781,0.159540,4.952602,0.125782
84.980083,4.960125,0.159536,4.960125,0.159536,4.957945,0.125768
85.427954,4.965487,0.159529,4.965487,0.159529,4.963306,0.125752
85.878185,4.970867,0.159519,4.970867,0.159519,4.968685,0.125733
86.330789,4.976265,0.159505,4.976265,0.159505,4.974083,0.125712
86.785778,4.981682,0.159488,4.981682,0.159488,4.979499,0.125687
87.243165,4.987117,0.159467,4.987117,0.159467,4.984933,0.125660
87.702963,4.992571,0.159443,4.992571,0.159443,4.990386,0.125630
88.165184,4.998044,0.159415,4.998044,0.159416,4.995858,0.125597
88.629841,5.003535,0.159385,5.003535,0.159385,5.001348,0.125562
89.096947,5.009045,0.159350,5.009045,0.159350,5.006858,0.125523
89.566515,5.014574,0.159312,5.014574,0.159312,5.012386,0.125482
90.038558,5.020122,0.159270,5.020122,0.159270,5.017934,0.125438
90.513088,5.025690,0.159225,5.025690,0.159225,5.023501,0.125391
90.990120,5.031277,0.159176,5.031277,0.159176,5.029087,0.125341
91.469665,5.036883,0.159123,5.036883,0.159123,5.034693,0.125288
91.951738,5.042508,0.159067,5.042508,0.159067,5.040318,0.125232
92.436351,5.048154,0.159007,5.048154,0.159007,5.045963,0.125173
92.923519,5.053819,0.158944,5.053819,0.158944,5.051628,0.125111
93.413254,5.059504,0.158877,5.059504,0.158877,5.057313,0.125047
93.905570,5.065209,0.158806,5.065209,0.158806,5.063017,0.124979
94.400481,5.070934,0.158731,5.070934,0.158731,5.068742,0.124909
94.898000,5.076679,0.158653,5.076679,0.158653,5.074488,0.124835
95.398141,5.082445,0.158571,5.082445,0.158571,5.080253,0.124758
95.900918,5.088231,0.158485,5.088231,0.158485,5.086039,0.124679
96.406345,5.094038,0.158396,5.094038,0.158396,5.091846,0.124596
96.914435,5.099865,0.158303,5.099865,0.158303,5.097674,0.124510
97.425204,5.105713,0.158205,5.105713,0.158205,5.103522,0.124421
97.938664,5.111582,0.158105,5.111582,0.158104,5.109391,0.124330
98.454830,5.117473,0.158000,5.117473,0.158000,5.115282,0.124235
98.973717,5.123384,0.157891,5.123384,0.157891,5.121193,0.124137
99.495338,5.129316,0.157779,5.129316,0.157779,5.127126,0.124036
100.019709,5.135270,0.157662,5.135270,0.157662,5.133080,0.123931
100.546843,5.141246,0.157542,5.141246,0.157542,5.139056,0.123824
101.076755,5.147243,0.157418,5.147243,0.157418,5.145054,0.123714
101.609460,5.153261,0.157290,5.153261,0.157290,5.151073,0.123600
102.144973,5.159302,0.157158,5.159302,0.157158,5.157114,0.123483
102.683308,5.165365,0.157022,5.165365,0.157022,5.163178,0.123363
103.224480,5.171450,0.156882,5.171450,0.156882,5.169263,0.123240
103.768504,5.177557,0.156738,5.177557,0.156738,5.175371,0.123114
104.315395,5.183686,0.156590,5.183686,0.156591,5.181501,0.122985
104.865169,5.189838,0.156439,5.189838,0.156439,5.187654,0.122852
105.417840,5.196012,0.156283,5.196012,0.156283,5.193830,0.122716
105.973424,5.202209,0.156123,5.202209,0.156123,5.200028,0.122577
106.531936,5.208430,0.155959,5.208430,0.155959,5.206249,0.122435
107.093391,5.214673,0.155791,5.214673,0.155791,5.212493,0.122290
107.657806,5.220939,0.155619,5.220939,0.155620,5.218761,0.122141
108.225195,5.227228,0.155444,5.227228,0.155444,5.225051,0.121989
108.795574,5.233541,0.155264,5.233541,0.155264,5.231365,0.121834
109.368960,5.239877,0.155080,5.239877,0.155080,5.237703,0.121676
109.945367,5.246237,0.154891,5.246237,0.154891,5.244064,0.121514
110.524813,5.252621,0.154699,5.252621,0.154699,5.250449,0.121349
111.107312,5.259028,0.154503,5.259028,0.154503,5.256858,0.121181
111.692881,5.265460,0.154302,5.265460,0.154302,5.263291,0.121010
112.281536,5.271915,0.154098,5.271915,0.154098,5.269749,0.120835
112.873294,5.278395,0.153889,5.278395,0.153889,5.276230,0.120657
113.468170,5.284900,0.153676,5.284900,0.153676,5.282736,0.120476
114.066182,5.291429,0.153459,5.291429,0.153459,5.289267,0.120291
114.667345,5.297980,0.153242,5.297982,0.153238,5.295822,0.120104
115.271677,5.304560,0.153013,5.304560,0.153013,5.302403,0.119912
115.879193,5.311164,0.152784,5.311164,0.152784,5.309008,0.119718
116.489912,5.317792,0.152550,5.317792,0.152550,5.315638,0.119520
117.103849,5.324445,0.152313,5.324445,0.152313,5.322294,0.119319
117.721021,5.331124,0.152071,5.331124,0.152071,5.328975,0.119115
118.341447,5.337828,0.151825,5.337828,0.151825,5.335681,0.118907
118.965142,5.344558,0.151575,5.344558,0.151575,5.342413,0.118696
119.592124,5.351313,0.151320,5.351313,0.151320,5.349171,0.118482
120.222411,5.358095,0.151062,5.358095,0.151062,5.355955,0.118264
120.856019,5.364902,0.150799,5.364902,0.150799,5.362765,0.118044
121.492967,5.371735,0.150532,5.371735,0.150532,5.369600,0.117819
122.133271,5.378595,0.150261,5.378595,0.150261,5.376463,0.117592
122.776951,5.385481,0.149986,5.385481,0.149986,5.383351,0.117361
123.424022,5.392393,0.149707,5.392393,0.149707,5.390266,0.117127
124.074504,5.399332,0.149423,5.399332,0.149423,5.397208,0.116890
124.728414,5.406298,0.149136,5.406298,0.149135,5.404177,0.116649
125.385771,5.413291,0.148844,5.413291,0.148844,5.411173,0.116405
126.046592,5.420311,0.148548,5.420311,0.148548,5.418195,0.116158
126.710895,5.427358,0.148247,5.427357,0.148247,5.425245,0.115907
127.378700,5.434432,0.147943,5.434432,0.147943,5.432322,0.115653
128.050024,5.441533,0.147635,5.441533,0.147634,5.439427,0.115396
128.724887,5.448662,0.147322,5.448662,0.147322,5.446559,0.115136
129.403306,5.455819,0.147005,5.455819,0.147005,5.453719,0.114872
130.085300,5.463006,0.146691,5.463004,0.146684,5.460907,0.114605
130.770889,5.470216,0.146359,5.470216,0.146359,5.468123,0.114335
131.460091,5.477457,0.146030,5.477457,0.146030,5.475367,0.114062
132.152926,5.484726,0.145696,5.484726,0.145696,5.482639,0.113785
132.849411,5.492023,0.145359,5.492023,0.145359,5.489940,0.113505
133.549568,5.499349,0.145017,5.499349,0.145018,5.497269,0.113222
134.253414,5.506703,0.144672,5.506703,0.144672,5.504627,0.112936
134.960971,5.514086,0.144322,5.514086,0.144322,5.512013,0.112646
135.672256,5.521498,0.143968,5.521498,0.143969,5.519429,0.112354
136.387289,5.528938,0.143611,5.528938,0.143611,5.526873,0.112058
137.106092,5.536408,0.143249,5.536408,0.143249,5.534347,0.111759
137.828682,5.543907,0.142883,5.543907,0.142883,5.541850,0.111456
138.555081,5.551436,0.142513,5.551436,0.142513,5.549383,0.111151
139.285308,5.558993,0.142139,5.558993,0.142139,5.556944,0.110843
140.019384,5.566581,0.141762,5.566581,0.141762,5.564535,0.110531
140.757328,5.574198,0.141380,5.574198,0.141380,5.572157,0.110216
141.499162,5.581845,0.140994,5.581845,0.140994,5.579808,0.109899
142.244905,5.589522,0.140605,5.589522,0.140605,5.587489,0.109578
142.994579,5.597229,0.140211,5.597229,0.140212,5.595200,0.109254
143.748204,5.604966,0.139814,5.604966,0.139814,5.602942,0.108927
144.505800,5.612733,0.139412,5.612733,0.139412,5.610714,0.108597
145.267389,5.620531,0.139007,5.620531,0.139007,5.618516,0.108264
146.032992,5.628360,0.138598,5.628360,0.138598,5.626349,0.107928
146.802630,5.636219,0.138186,5.636219,0.138186,5.634212,0.107590
147.576324,5.644109,0.137769,5.644109,0.137769,5.642106,0.107248
148.354096,5.652029,0.137349,5.652029,0.137349,5.650032,0.106903
149.135967,5.659981,0.136925,5.659981,0.136925,5.657988,0.106556
149.921959,5.667964,0.136498,5.667964,0.136498,5.665976,0.106206
150.712093,5.675978,0.136067,5.675978,0.136067,5.673994,0.105853
151.506391,5.684023,0.135632,5.684023,0.135632,5.682044,0.105496
152.304876,5.692100,0.135193,5.692100,0.135194,5.690126,0.105138
153.107568,5.700208,0.134752,5.700208,0.134752,5.698239,0.104776
153.914491,5.708348,0.134306,5.708348,0.134306,5.706384,0.104412
154.725667,5.716520,0.133857,5.716520,0.133857,5.714560,0.104045
155.541118,5.724723,0.133404,5.724723,0.133405,5.722769,0.103676
156.360867,5.732958,0.132949,5.732958,0.132949,5.731009,0.103304
157.184936,5.741226,0.132490,5.741226,0.132490,5.739281,0.102929
158.013348,5.749525,0.132027,5.749525,0.132028,5.747586,0.102552
158.846126,5.757857,0.131561,5.757857,0.131562,5.755922,0.102172
159.683293,5.766221,0.131093,5.766221,0.131093,5.764291,0.101790
160.524873,5.774617,0.130620,5.774617,0.130621,5.772693,0.101405
161.370887,5.783046,0.130146,5.783046,0.130146,5.781127,0.101018
162.221360,5.791507,0.129667,5.791507,0.129667,5.789593,0.100628
163.076316,5.800001,0.129186,5.800001,0.129186,5.798092,0.100236
163.935778,5.808527,0.128701,5.808527,0.128701,5.806624,0.099842
164.799769,5.817086,0.128214,5.817086,0.128214,5.815189,0.099446
165.668313,5.825679,0.127724,5.825679,0.127724,5.823786,0.099047
166.541435,5.834304,0.127231,5.834304,0.127231,5.832417,0.098646
167.419159,5.842962,0.126735,5.842962,0.126735,5.841080,0.098243
168.301508,5.851653,0.126236,5.851653,0.126236,5.849777,0.097839
169.188508,5.860377,0.125735,5.860377,0.125735,5.858506,0.097432
170.080183,5.869134,0.125231,5.869134,0.125231,5.867269,0.097023
170.976557,5.877924,0.124724,5.877924,0.124724,5.876066,0.096612
171.877655,5.886748,0.124215,5.886748,0.124215,5.884894,0.096199
172.783502,5.895605,0.123704,5.895605,0.123704,5.893757,0.095784
173.694123,5.904496,0.123190,5.904496,0.123190,5.902653,0.095368
174.609544,5.913420,0.122674,5.913420,0.122674,5.911582,0.094950
175.529789,5.922377,0.122156,5.922377,0.122156,5.920545,0.094530
176.454884,5.931367,0.121636,5.931368,0.121636,5.929541,0.094109
177.384855,5.940392,0.121113,5.940392,0.121113,5.938572,0.093686
178.319726,5.949450,0.120588,5.949450,0.120588,5.947635,0.093262
179.259525,5.958541,0.120062,5.958541,0.120062,5.956732,0.092836
180.204277,5.967666,0.119534,5.967666,0.119534,5.965862,0.092409
181.154008,5.976824,0.119004,5.976824,0.119004,5.975027,0.091980
182.108744,5.986016,0.118472,5.986016,0.118472,5.984224,0.091551
183.068512,5.995242,0.117938,5.995242,0.117938,5.993456,0.091120
184.033339,6.004502,0.117403,6.004502,0.117403,6.002721,0.090688
185.003250,6.013795,0.116867,6.013795,0.116867,6.012020,0.090255
185.978273,6.023121,0.116329,6.023121,0.116329,6.021352,0.089821
186.958435,6.032482,0.115790,6.032482,0.115790,6.030718,0.089386
187.943762,6.041876,0.115250,6.041876,0.115250,6.040118,0.088950
188.934283,6.051303,0.114709,6.051303,0.114708,6.049551,0.088514
189.930024,6.060764,0.114166,6.060764,0.114166,6.059018,0.088076
190.931012,6.070259,0.113623,6.070259,0.113623,6.068518,0.087638
191.937276,6.079787,0.113079,6.079787,0.113079,6.078052,0.087200
192.948844,6.089349,0.112534,6.089349,0.112534,6.087620,0.086761
193.965742,6.098944,0.111988,6.098944,0.111988,6.097221,0.086322
194.988001,6.108572,0.111442,6.108572,0.111442,6.106855,0.085882
196.015646,6.118234,0.110895,6.118234,0.110895,6.116522,0.085443
197.048708,6.127929,0.110348,6.127929,0.110348,6.126223,0.085003
198.087214,6.137658,0.109801,6.137658,0.109801,6.135957,0.084562
199.131194,6.147420,0.109253,6.147419,0.109253,6.145724,0.084122
200.180675,6.157214,0.108706,6.157214,0.108706,6.155525,0.083682
201.235688,6.167041,0.108158,6.167041,0.108158,6.165722,0.088114
202.296261,6.176902,0.107611,6.176902,0.107611,6.176048,0.093796
203.362423,6.186796,0.107063,6.186796,0.107063,6.186354,0.098799
204.434205,6.196722,0.106516,6.196722,0.106516,6.196262,0.098196
205.511635,6.206681,0.105970,6.206681,0.105970,6.206204,0.097595
206.594743,6.216673,0.105424,6.216672,0.105424,6.216178,0.096994
207.683560,6.226697,0.104878,6.226696,0.104878,6.226185,0.096395
208.778115,6.236753,0.104333,6.236753,0.104333,6.236224,0.095798
209.878439,6.246860,0.103777,6.246841,0.103789,6.246296,0.095202
210.984561,6.256962,0.103246,6.256962,0.103246,6.256400,0.094607
212.096514,6.267114,0.102703,6.267114,0.102703,6.266537,0.094014
213.214326,6.277299,0.102162,6.277299,0.102162,6.276705,0.093424
214.338030,6.287515,0.101622,6.287515,0.101622,6.286905,0.092835
215.467657,6.297762,0.101083,6.297762,0.101083,6.297137,0.092248
216.603236,6.308042,0.100545,6.308041,0.100545,6.307401,0.091664
217.744801,6.318352,0.100009,6.318352,0.100009,6.317696,0.091081
218.892382,6.328693,0.099474,6.328693,0.099474,6.328022,0.090501
220.046011,6.339065,0.098940,6.339065,0.098940,6.338380,0.089924
221.205720,6.349468,0.098408,6.349468,0.098408,6.348768,0.089348
222.371541,6.359902,0.097877,6.359901,0.097878,6.359188,0.088776
223.543506,6.370365,0.097349,6.370364,0.097349,6.369638,0.088206
224.721648,6.380858,0.096823,6.380858,0.096823,6.380118,0.087638
225.905999,6.391382,0.096298,6.391382,0.096298,6.390628,0.087074
227.096591,6.401935,0.095775,6.401935,0.095775,6.401168,0.086512
228.293459,6.412518,0.095254,6.412518,0.095254,6.411739,0.085953
229.496635,6.423130,0.094735,6.423130,0.094735,6.422338,0.085398
230.706151,6.433771,0.094218,6.433771,0.094218,6.432967,0.084845
231.922042,6.444441,0.093704,6.444440,0.093704,6.443625,0.084295
233.144342,6.455139,0.093191,6.455139,0.093191,6.454312,0.083749
234.373083,6.465865,0.092681,6.465865,0.092681,6.465028,0.083206
235.608300,6.476620,0.092173,6.476620,0.092173,6.475772,0.082666
236.850027,6.487403,0.091668,6.487403,0.091668,6.486544,0.082129
238.098298,6.498213,0.091164,6.498213,0.091165,6.497344,0.081596
239.353148,6.509050,0.090664,6.509050,0.090664,6.508171,0.081066
240.614611,6.519915,0.090165,6.519915,0.090165,6.519026,0.080539
241.882723,6.530806,0.089670,6.530806,0.089670,6.529908,0.080016
243.157518,6.541723,0.089176,6.541723,0.089176,6.540817,0.079497
244.439032,6.552667,0.088685,6.552667,0.088685,6.551752,0.078981
245.727299,6.563637,0.088197,6.563637,0.088197,6.562713,0.078469
247.022356,6.574632,0.087711,6.574632,0.087711,6.573701,0.077960
248.324239,6.585653,0.087228,6.585653,0.087228,6.584714,0.077455
249.632983,6.596698,0.086748,6.596698,0.086748,6.595752,0.076953
250.948624,6.607769,0.086270,6.607769,0.086270,6.606815,0.076455
252.271199,6.618863,0.085795,6.618863,0.085795,6.617903,0.075961
253.600744,6.629982,0.085322,6.629982,0.085322,6.629015,0.075470
254.937297,6.641125,0.084852,6.641125,0.084852,6.640151,0.074983
256.280893,6.652291,0.084385,6.652291,0.084385,6.651311,0.074500
257.631571,6.663480,0.083920,6.663480,0.083920,6.662495,0.074020
258.989367,6.674691,0.083458,6.674691,0.083458,6.673701,0.073544
260.354320,6.685926,0.082999,6.685926,0.082999,6.684930,0.073072
261.726466,6.697182,0.082542,6.697182,0.082542,6.696182,0.072603
263.105843,6.708460,0.082089,6.708460,0.082089,6.707455,0.072138
264.492490,6.719760,0.081637,6.719760,0.081637,6.718751,0.071677
265.886446,6.731080,0.081189,6.731080,0.081189,6.730067,0.071219
267.287748,6.742422,0.080743,6.742421,0.080743,6.741405,0.070765
268.696435,6.753783,0.080300,6.753783,0.080300,6.752763,0.070315
270.112546,6.765165,0.079859,6.765165,0.079859,6.764142,0.069868
271.536121,6.776566,0.079421,6.776566,0.079421,6.775540,0.069424
272.967198,6.787987,0.078986,6.787987,0.078986,6.786957,0.068985
274.405818,6.799426,0.078554,6.799426,0.078554,6.798395,0.068549
275.852020,6.810884,0.078124,6.810884,0.078124,6.809850,0.068116
277.305843,6.822360,0.077696,6.822360,0.077696,6.821324,0.067687
278.767329,6.833854,0.077272,6.833854,0.077272,6.832816,0.067261
280.236517,6.845366,0.076849,6.845366,0.076849,6.844326,0.066839
281.713448,6.856894,0.076430,6.856894,0.076430,6.855853,0.066420
283.198163,6.868439,0.076013,6.868439,0.076013,6.867397,0.066005
284.690703,6.880000,0.075599,6.880000,0.075599,6.878957,0.065593
286.191109,6.891578,0.075187,6.891578,0.075187,6.890534,0.065184
287.699422,6.903171,0.074778,6.903170,0.074778,6.902126,0.064779
289.215685,6.914778,0.074371,6.914778,0.074371,6.913733,0.064377
290.739939,6.926401,0.073967,6.926401,0.073967,6.925356,0.063979
292.272227,6.938038,0.073565,6.938038,0.073565,6.936993,0.063584
293.812590,6.949689,0.073166,6.949689,0.073166,6.948643,0.063191
295.361071,6.961353,0.072769,6.961353,0.072769,6.960308,0.062803
296.917713,6.973030,0.072375,6.973030,0.072375,6.971986,0.062417
298.482559,6.984721,0.071983,6.984721,0.071984,6.983677,0.062035
300.055652,6.996423,0.071594,6.996423,0.071594,6.995380,0.061655
301.637036,7.008138,0.071207,7.008138,0.071207,7.007096,0.061279
303.226755,7.019864,0.070823,7.019863,0.070823,7.018823,0.060906
304.824851,7.031601,0.070441,7.031601,0.070441,7.030562,0.060536
306.431370,7.043349,0.070061,7.043348,0.070062,7.042310,0.060169
308.046356,7.055107,0.069684,7.055107,0.069684,7.054070,0.059805
309.669854,7.066875,0.069309,7.066875,0.069310,7.065840,0.059444
311.301907,7.078652,0.068937,7.078652,0.068937,7.077619,0.059086
312.942562,7.090439,0.068567,7.090439,0.068567,7.089407,0.058731
314.591864,7.102234,0.068199,7.102234,0.068199,7.101204,0.058378
316.249858,7.114038,0.067834,7.114038,0.067834,7.113010,0.058029
317.916591,7.125855,0.067474,7.125849,0.067471,7.124824,0.057683
319.592107,7.137668,0.067110,7.137668,0.067110,7.136645,0.057339
321.276454,7.149494,0.066751,7.149494,0.066751,7.148473,0.056998
322.969678,7.161327,0.066395,7.161326,0.066395,7.160308,0.056660
324.671826,7.173165,0.066041,7.173165,0.066041,7.172149,0.056325
326.382945,7.185010,0.065689,7.185010,0.065689,7.183997,0.055992
328.103081,7.196860,0.065340,7.196860,0.065340,7.195851,0.055662
329.832284,7.208715,0.064992,7.208715,0.064993,7.207708,0.055335
331.570600,7.220575,0.064648,7.220575,0.064648,7.219571,0.055010
333.318077,7.232439,0.064305,7.232438,0.064305,7.231437,0.054689
335.074764,7.244306,0.063964,7.244306,0.063964,7.243308,0.054369
336.840709,7.256177,0.063626,7.256177,0.063626,7.255183,0.054052
338.615961,7.268051,0.063289,7.268051,0.063289,7.267060,0.053738
340.400570,7.279927,0.062955,7.279927,0.062955,7.278939,0.053427
342.194584,7.291806,0.062623,7.291806,0.062623,7.290822,0.053117
343.998052,7.303686,0.062293,7.303686,0.062293,7.302705,0.052811
345.811026,7.315568,0.061965,7.315568,0.061965,7.314591,0.052507
347.633555,7.327451,0.061639,7.327451,0.061640,7.326477,0.052205
349.465689,7.339334,0.061316,7.339334,0.061316,7.338365,0.051906
351.307478,7.351217,0.060995,7.351217,0.060995,7.350250,0.051609
353.158975,7.363101,0.060675,7.363101,0.060675,7.362137,0.051315
355.020229,7.374983,0.060358,7.374983,0.060358,7.374024,0.051023
356.891293,7.386865,0.060042,7.386865,0.060043,7.385909,0.050733
358.772218,7.398745,0.059729,7.398745,0.059729,7.397794,0.050445
360.663056,7.410623,0.059418,7.410623,0.059418,7.409675,0.050160
362.563860,7.422499,0.059109,7.422499,0.059109,7.421557,0.049877
364.474681,7.434373,0.058802,7.434373,0.058802,7.433434,0.049597
366.395572,7.446243,0.058496,7.446243,0.058497,7.445307,0.049319
368.326588,7.458110,0.058193,7.458110,0.058193,7.457180,0.049042
370.267780,7.469974,0.057892,7.469974,0.057892,7.469047,0.048768
372.219203,7.481833,0.057593,7.481833,0.057593,7.480910,0.048497
374.180911,7.493688,0.057296,7.493688,0.057296,7.492769,0.048227
376.152957,7.505538,0.057000,7.505538,0.057000,7.504623,0.047960
378.135397,7.517383,0.056707,7.517383,0.056707,7.516472,0.047695
380.128285,7.529222,0.056415,7.529222,0.056415,7.528316,0.047431
382.131676,7.541055,0.056126,7.541055,0.056126,7.540154,0.047170
384.145625,7.552882,0.055838,7.552882,0.055838,7.551984,0.046912
386.170189,7.564702,0.055552,7.564702,0.055552,7.563809,0.046655
388.205422,7.576515,0.055268,7.576515,0.055268,7.575626,0.046400
390.251382,7.588321,0.054986,7.588321,0.054986,7.587437,0.046147
392.308125,7.600119,0.054706,7.600119,0.054706,7.599238,0.045896
394.375707,7.611909,0.054428,7.611909,0.054428,7.611032,0.045648
396.454187,7.623690,0.054151,7.623690,0.054151,7.622818,0.045401
398.543620,7.635463,0.053876,7.635463,0.053876,7.634595,0.045156
400.644065,7.647226,0.053603,7.647226,0.053603,7.646363,0.044913
402.755580,7.658980,0.053332,7.658980,0.053332,7.658121,0.044672
404.878224,7.670724,0.053063,7.670724,0.053063,7.669869,0.044433
407.012055,7.682458,0.052796,7.682458,0.052796,7.681607,0.044195
409.157131,7.694181,0.052530,7.694181,0.052530,7.693335,0.043960
411.313513,7.705894,0.052266,7.705894,0.052266,7.705052,0.043727
413.481259,7.717595,0.052004,7.717595,0.052004,7.716758,0.043495
415.660431,7.729285,0.051743,7.729285,0.051743,7.728452,0.043265
417.851087,7.740963,0.051484,7.740963,0.051484,7.740135,0.043037
420.053288,7.752629,0.051227,7.752629,0.051227,7.751805,0.042811
422.267096,7.764283,0.050972,7.764283,0.050972,7.763463,0.042586
424.492571,7.775923,0.050718,7.775923,0.050718,7.775108,0.042364
426.729775,7.787551,0.050466,7.787551,0.050466,7.786740,0.042143
428.978770,7.799165,0.050216,7.799165,0.050216,7.798359,0.041924
431.239618,7.810766,0.049968,7.810766,0.049967,7.809964,0.041706
433.512381,7.822353,0.049721,7.822353,0.049721,7.821555,0.041490
435.797122,7.833925,0.049475,7.833925,0.049475,7.833132,0.041276
438.093905,7.845483,0.049232,7.845483,0.049231,7.844694,0.041064
440.402792,7.857026,0.048990,7.857026,0.048989,7.856242,0.040853
442.723848,7.868554,0.048749,7.868554,0.048749,7.867774,0.040644
445.057136,7.880067,0.048510,7.880067,0.048510,7.879291,0.040437
447.402722,7.891564,0.048273,7.891564,0.048273,7.890792,0.040230
449.760669,7.903045,0.048037,7.903045,0.048037,7.902277,0.040026
452.131044,7.914509,0.047803,7.914509,0.047803,7.913746,0.039824
454.513911,7.925958,0.047574,7.925957,0.047570,7.925198,0.039623
456.909337,7.937389,0.047339,7.937389,0.047339,7.936634,0.039423
459.317387,7.948803,0.047110,7.948803,0.047110,7.948052,0.039225
461.738128,7.960200,0.046882,7.960200,0.046882,7.959454,0.039029
464.171628,7.971580,0.046655,7.971580,0.046655,7.970837,0.038834
466.617953,7.982941,0.046430,7.982941,0.046430,7.982203,0.038640
469.077170,7.994285,0.046207,7.994285,0.046207,7.993551,0.038448
471.549349,8.005610,0.045985,8.005610,0.045985,8.004881,0.038258
474.034556,8.016917,0.045764,8.016917,0.045764,8.016191,0.038069
476.532862,8.028205,0.045545,8.028205,0.045545,8.027484,0.037881
479.044334,8.039474,0.045327,8.039474,0.045327,8.038757,0.037695
481.569042,8.050724,0.045111,8.050724,0.045111,8.050011,0.037510
484.107057,8.061954,0.044896,8.061954,0.044896,8.061245,0.037327
486.658447,8.073165,0.044683,8.073165,0.044683,8.072459,0.037145
489.223284,8.084355,0.044471,8.084355,0.044471,8.083654,0.036964
491.801639,8.095526,0.044260,8.095526,0.044261,8.094829,0.036785
494.393582,8.106676,0.044051,8.106676,0.044051,8.105983,0.036608
496.999185,8.117805,0.043843,8.117806,0.043843,8.117116,0.036431
499.618521,8.128914,0.043637,8.128914,0.043637,8.128229,0.036256
502.251662,8.140002,0.043432,8.140002,0.043432,8.139320,0.036082
504.898680,8.151068,0.043228,8.151069,0.043228,8.150391,0.035910
507.559649,8.162114,0.043026,8.162114,0.043026,8.161440,0.035739
510.234641,8.173137,0.042825,8.173137,0.042825,8.172467,0.035569
512.923732,8.184139,0.042625,8.184139,0.042625,8.183473,0.035400
515.626995,8.195119,0.042426,8.195119,0.042426,8.194456,0.035233
518.344505,8.206076,0.042229,8.206076,0.042229,8.205418,0.035067
521.076337,8.217011,0.042033,8.217011,0.042033,8.216357,0.034902
523.822567,8.227924,0.041838,8.227924,0.041838,8.227273,0.034738
526.583270,8.238814,0.041645,8.238814,0.041645,8.238166,0.034576
529.358523,8.249681,0.041453,8.249681,0.041453,8.249037,0.034415
532.148403,8.260525,0.041262,8.260525,0.041262,8.259885,0.034255
534.952985,8.271346,0.041072,8.271346,0.041072,8.270709,0.034096
537.772349,8.282143,0.040883,8.282143,0.040883,8.281510,0.033938
540.606572,8.292917,0.040696,8.292917,0.040696,8.292287,0.033782
543.455732,8.303667,0.040510,8.303667,0.040510,8.303041,0.033626
546.319908,8.314393,0.040325,8.314393,0.040325,8.313770,0.033472
549.199179,8.325095,0.040141,8.325095,0.040141,8.324476,0.033319
552.093625,8.335773,0.039958,8.335773,0.039959,8.335157,0.033167
555.003325,8.346426,0.039777,8.346426,0.039777,8.345814,0.033016
557.928360,8.357055,0.039597,8.357055,0.039597,8.356447,0.032866
560.868811,8.367659,0.039418,8.367659,0.039418,8.367054,0.032718
563.824759,8.378239,0.039240,8.378239,0.039240,8.377637,0.032570
566.796286,8.388794,0.039063,8.388794,0.039063,8.388195,0.032423
569.783474,8.399323,0.038887,8.399323,0.038887,8.398728,0.032278
572.786405,8.409828,0.038712,8.409828,0.038712,8.409236,0.032133
575.805162,8.420307,0.038538,8.420307,0.038538,8.419719,0.031990
578.839830,8.430760,0.038366,8.430760,0.038366,8.430175,0.031847
581.890490,8.441188,0.038194,8.441189,0.038194,8.440607,0.031706
584.957229,8.451591,0.038024,8.451591,0.038024,8.451012,0.031566
588.040130,8.461968,0.037854,8.461968,0.037854,8.461392,0.031426
591.139280,8.472318,0.037686,8.472318,0.037686,8.471746,0.031288
594.254762,8.482643,0.037518,8.482643,0.037518,8.482074,0.031150
597.386664,8.492941,0.037352,8.492941,0.037352,8.492375,0.031014
600.535073,8.503214,0.037187,8.503214,0.037187,8.502651,0.030878
603.700074,8.513460,0.037022,8.513460,0.037022,8.512900,0.030743
606.881756,8.523679,0.036859,8.523679,0.036859,8.523122,0.030610
610.080206,8.533872,0.036696,8.533872,0.036696,8.533318,0.030477
613.295513,8.544038,0.036535,8.544038,0.036535,8.543487,0.030345
616.527766,8.554177,0.036374,8.554177,0.036374,8.553630,0.030214
619.777053,8.564290,0.036215,8.564290,0.036215,8.563745,0.030084
623.043466,8.574376,0.036056,8.574376,0.036056,8.573834,0.029954
626.327093,8.584434,0.035899,8.584434,0.035899,8.583895,0.029826
629.628026,8.594466,0.035742,8.594466,0.035742,8.593930,0.029698
632.946356,8.604470,0.035586,8.604470,0.035586,8.603937,0.029572
636.282175,8.614447,0.035431,8.614447,0.035431,8.613917,0.029446
639.635574,8.624397,0.035277,8.624397,0.035277,8.623869,0.029321
643.006647,8.634319,0.035124,8.634319,0.035124,8.633794,0.029197
646.395486,8.644214,0.034972,8.644214,0.034972,8.643691,0.029073
649.802185,8.654081,0.034820,8.654081,0.034820,8.653561,0.028951
653.226839,8.663920,0.034670,8.663920,0.034670,8.663403,0.028829
656.669542,8.673732,0.034520,8.673732,0.034520,8.673218,0.028708
660.130389,8.683516,0.034371,8.683516,0.034371,8.683004,0.028588
663.609476,8.693272,0.034223,8.693272,0.034223,8.692763,0.028469
667.106898,8.703000,0.034076,8.703000,0.034076,8.702494,0.028350
670.622753,8.712700,0.033929,8.712700,0.033929,8.712197,0.028232
674.157138,8.722372,0.033783,8.722372,0.033784,8.721871,0.028115
677.710149,8.732016,0.033639,8.732016,0.033639,8.731518,0.027999
681.281887,8.741632,0.033495,8.741632,0.033495,8.741136,0.027883
684.872448,8.751220,0.033352,8.751220,0.033352,8.750726,0.027768
688.481933,8.760779,0.033209,8.760779,0.033209,8.760288,0.027654
692.110441,8.770310,0.033068,8.770310,0.033068,8.769822,0.027540
695.758072,8.779813,0.032927,8.779813,0.032927,8.779327,0.027428
699.424927,8.789288,0.032787,8.789288,0.032787,8.788804,0.027315
703.111108,8.798734,0.032647,8.798734,0.032647,8.798252,0.027204
706.816716,8.808151,0.032508,8.808151,0.032509,8.807672,0.027093
710.541854,8.817540,0.032371,8.817540,0.032371,8.817064,0.026983
714.286624,8.826901,0.032233,8.826901,0.032233,8.826426,0.026874
718.051130,8.836232,0.032097,8.836232,0.032097,8.835761,0.026765
721.835477,8.845536,0.031961,8.845536,0.031961,8.845066,0.026657
725.639768,8.854810,0.031826,8.854810,0.031826,8.854343,0.026549
729.464109,8.864056,0.031691,8.864056,0.031691,8.863591,0.026442
733.308605,8.873274,0.031558,8.873274,0.031558,8.872811,0.026336
737.173363,8.882462,0.031424,8.882462,0.031425,8.882002,0.026231
741.058489,8.891622,0.031292,8.891622,0.031292,8.891163,0.026126
744.964091,8.900753,0.031160,8.900753,0.031160,8.900297,0.026021
748.890277,8.909855,0.031029,8.909855,0.031029,8.909401,0.025917
752.837155,8.918929,0.030899,8.918929,0.030899,8.918477,0.025814
756.804834,8.927973,0.030769,8.927973,0.030769,8.927523,0.025711
760.793425,8.936989,0.030640,8.936989,0.030640,8.936541,0.025609
764.803036,8.945976,0.030511,8.945976,0.030511,8.945530,0.025508
768.833779,8.954934,0.030383,8.954934,0.030383,8.954490,0.025407
772.885765,8.963863,0.030256,8.963863,0.030256,8.963421,0.025306
776.959107,8.972763,0.030129,8.972763,0.030129,8.972323,0.025206
781.053916,8.981634,0.030003,8.981634,0.030003,8.981196,0.025107
785.170306,8.990477,0.029877,8.990477,0.029877,8.990041,0.025008
789.308391,8.999290,0.029752,8.999290,0.029752,8.998856,0.024910
793.468285,9.008075,0.029628,9.008075,0.029628,9.007642,0.024812
797.650102,9.016830,0.029504,9.016830,0.029504,9.016400,0.024715
801.853959,9.025557,0.029381,9.025557,0.029381,9.025128,0.024618
806.079972,9.034254,0.029258,9.034254,0.029258,9.033828,0.024522
810.328257,9.042923,0.029136,9.042923,0.029136,9.042499,0.024426
814.598932,9.051563,0.029017,9.051563,0.029014,9.051140,0.024331
818.892114,9.060174,0.028895,9.060174,0.028893,9.059753,0.024236
823.207923,9.068756,0.028772,9.068756,0.028772,9.068337,0.024142
827.546478,9.077309,0.028652,9.077309,0.028652,9.076891,0.024048
831.907898,9.085833,0.028533,9.085833,0.028532,9.085417,0.023955
836.292304,9.094328,0.028413,9.094328,0.028413,9.093914,0.023862
840.699817,9.102795,0.028295,9.102795,0.028295,9.102382,0.023769
845.130559,9.111232,0.028177,9.111232,0.028177,9.110822,0.023677
849.584652,9.119641,0.028059,9.119641,0.028059,9.119232,0.023586
854.062220,9.128020,0.027942,9.128020,0.027942,9.127613,0.023495
858.563386,9.136371,0.027825,9.136371,0.027826,9.135966,0.023404
863.088275,9.144693,0.027709,9.144693,0.027709,9.144289,0.023314
867.637011,9.152986,0.027594,9.152986,0.027594,9.152584,0.023224
872.209720,9.161251,0.027478,9.161251,0.027479,9.160850,0.023134
876.806529,9.169487,0.027364,9.169487,0.027364,9.169087,0.023045
881.427564,9.177693,0.027249,9.177693,0.027250,9.177296,0.022956
886.072954,9.185872,0.027136,9.185872,0.027136,9.185476,0.022868
890.742826,9.194021,0.027022,9.194021,0.027022,9.193627,0.022780
895.437310,9.202142,0.026909,9.202142,0.026909,9.201749,0.022693
900.156535,9.210234,0.026797,9.210234,0.026797,9.209842,0.022606
904.900632,9.218297,0.026685,9.218297,0.026685,9.217907,0.022519
909.669732,9.226332,0.026573,9.226332,0.026573,9.225944,0.022432
914.463966,9.234338,0.026462,9.234338,0.026462,9.233951,0.022346
919.283467,9.242316,0.026351,9.242316,0.026351,9.241930,0.022261
924.128369,9.250265,0.026240,9.250265,0.026240,9.249881,0.022175
928.998805,9.258186,0.026130,9.258186,0.026130,9.257803,0.022090
933.894909,9.266078,0.026021,9.266078,0.026021,9.265696,0.022006
938.816818,9.273941,0.025911,9.273941,0.025911,9.273561,0.021921
943.764666,9.281777,0.025802,9.281777,0.025802,9.281398,0.021837
948.738591,9.289584,0.025694,9.289584,0.025694,9.289206,0.021754
953.738730,9.297362,0.025586,9.297362,0.025586,9.296986,0.021670
958.765221,9.305112,0.025478,9.305112,0.025478,9.304738,0.021587
963.818204,9.312834,0.025371,9.312834,0.025371,9.312461,0.021504
968.897817,9.320528,0.025264,9.320528,0.025264,9.320156,0.021422
974.004201,9.328194,0.025157,9.328193,0.025157,9.327823,0.021340
979.137498,9.335831,0.025051,9.335831,0.025051,9.335461,0.021258
984.297848,9.343440,0.024945,9.343440,0.024944,9.343072,0.021176
989.485395,9.351021,0.024839,9.351021,0.024839,9.350654,0.021095
994.700282,9.358574,0.024734,9.358574,0.024734,9.358208,0.021014
999.942653,9.366099,0.024629,9.366099,0.024629,9.365735,0.020934
1005.212653,9.373596,0.024524,9.373596,0.024524,9.373233,0.020853
1010.510428,9.381066,0.024420,9.381065,0.024420,9.380703,0.020773
1015.836123,9.388507,0.024316,9.388507,0.024316,9.388146,0.020693
1021.189886,9.395920,0.024212,9.395920,0.024212,9.395560,0.020613
1026.571866,9.403306,0.024109,9.403306,0.024108,9.402947,0.020534
1031.982209,9.410664,0.024005,9.410664,0.024005,9.410306,0.020455
1037.421068,9.417994,0.023903,9.417994,0.023903,9.417637,0.020376
1042.888590,9.425296,0.023800,9.425296,0.023800,9.424941,0.020297
1048.384928,9.432571,0.023698,9.432571,0.023698,9.432217,0.020219
1053.910233,9.439819,0.023596,9.439819,0.023596,9.439466,0.020141
1059.464659,9.447039,0.023495,9.447039,0.023495,9.446687,0.020063
1065.048358,9.454231,0.023393,9.454231,0.023393,9.453880,0.019985
1070.661484,9.461396,0.023292,9.461396,0.023292,9.461046,0.019907
1076.304194,9.468534,0.023192,9.468534,0.023192,9.468185,0.019830
1081.976642,9.475644,0.023091,9.475644,0.023091,9.475296,0.019753
1087.678986,9.482727,0.022991,9.482727,0.022991,9.482380,0.019676
1093.411383,9.489783,0.022891,9.489783,0.022891,9.489437,0.019599
1099.173991,9.496811,0.022791,9.496811,0.022791,9.496466,0.019523
1104.966970,9.503813,0.022692,9.503813,0.022692,9.503469,0.019447
1110.790480,9.510787,0.022593,9.510787,0.022593,9.510444,0.019371
1116.644682,9.517735,0.022494,9.517735,0.022494,9.517393,0.019295
1122.529737,9.524655,0.022395,9.524655,0.022395,9.524314,0.019219
1128.445808,9.531549,0.022297,9.531549,0.022297,9.531209,0.019143
1134.393058,9.538416,0.022199,9.538416,0.022199,9.538077,0.019068
1140.371652,9.545256,0.022101,9.545256,0.022101,9.544917,0.018993
1146.381755,9.552069,0.022003,9.552069,0.022003,9.551732,0.018918
1152.423534,9.558856,0.021906,9.558856,0.021906,9.558519,0.018843
1158.497154,9.565616,0.021809,9.565616,0.021809,9.565280,0.018768
1164.602784,9.572349,0.021712,9.572349,0.021712,9.572014,0.018694
1170.740593,9.579056,0.021615,9.579056,0.021615,9.578722,0.018619
1176.910749,9.585736,0.021519,9.585736,0.021519,9.585403,0.018545
1183.113424,9.592391,0.021423,9.592391,0.021423,9.592058,0.018471
1189.348790,9.599018,0.021327,9.599018,0.021327,9.598687,0.018397
1195.617017,9.605620,0.021231,9.605620,0.021231,9.605289,0.018323
1201.918280,9.612195,0.021135,9.612195,0.021135,9.611866,0.018249
1208.252753,9.618744,0.021040,9.618744,0.021040,9.618416,0.018176
1214.620610,9.625267,0.020945,9.625267,0.020945,9.624939,0.018102
1221.022027,9.631765,0.020850,9.631765,0.020850,9.631437,0.018029
1227.457182,9.638236,0.020755,9.638236,0.020755,9.637909,0.017956
1233.926253,9.644681,0.020660,9.644681,0.020661,9.644355,0.017883
1240.429417,9.651100,0.020566,9.651100,0.020566,9.650775,0.017810
1246.966855,9.657494,0.020472,9.657494,0.020472,9.657170,0.017737
1253.538747,9.663862,0.020378,9.663862,0.020378,9.663538,0.017664
1260.145275,9.670204,0.020284,9.670204,0.020285,9.669881,0.017592
1266.786621,9.676521,0.020191,9.676521,0.020191,9.676199,0.017519
1273.462970,9.682812,0.020098,9.682812,0.020098,9.682491,0.017447
1280.174504,9.689077,0.020005,9.689077,0.020005,9.688757,0.017375
1286.921411,9.695318,0.019912,9.695318,0.019912,9.694998,0.017302
1293.703875,9.701533,0.019818,9.701533,0.019819,9.701214,0.017230
1300.522086,9.707722,0.019726,9.707722,0.019726,9.707404,0.017158
1307.376230,9.713887,0.019634,9.713887,0.019634,9.713569,0.017086
1314.266498,9.720026,0.019542,9.720026,0.019542,9.719709,0.017014
1321.193079,9.726140,0.019450,9.726140,0.019450,9.725824,0.016943
1328.156166,9.732230,0.019358,9.732230,0.019358,9.731914,0.016871
1335.155951,9.738294,0.019266,9.738294,0.019266,9.737979,0.016799
1342.192626,9.744333,0.019175,9.744333,0.019175,9.744019,0.016728
1349.266387,9.750348,0.019083,9.750348,0.019083,9.750034,0.016656
1356.377428,9.756338,0.018992,9.756338,0.018992,9.756025,0.016585
1363.525947,9.762303,0.018901,9.762303,0.018901,9.761991,0.016513
1370.712141,9.768244,0.018811,9.768244,0.018811,9.767932,0.016442
1377.936208,9.774160,0.018720,9.774160,0.018720,9.773849,0.016371
1385.198348,9.780051,0.018630,9.780051,0.018630,9.779741,0.016300
1392.498762,9.785918,0.018539,9.785918,0.018539,9.785609,0.016228
1399.837651,9.791761,0.018449,9.791761,0.018449,9.791452,0.016157
1407.215219,9.797580,0.018359,9.797580,0.018359,9.797271,0.016086
1414.631668,9.803374,0.018269,9.803374,0.018269,9.803066,0.016015
1422.087204,9.809145,0.018180,9.809145,0.018180,9.808837,0.015944
1429.582034,9.814891,0.018090,9.814891,0.018090,9.814584,0.015873
1437.116363,9.820613,0.018001,9.820613,0.018001,9.820307,0.015803
1444.690401,9.826311,0.017912,9.826311,0.017912,9.826006,0.015732
1452.304355,9.831986,0.017823,9.831986,0.017823,9.831681,0.015661
1459.958438,9.837636,0.017734,9.837636,0.017734,9.837332,0.015590
1467.652860,9.843263,0.017645,9.843263,0.017645,9.842959,0.015519
1475.387834,9.848866,0.017557,9.848866,0.017557,9.848563,0.015449
1483.163574,9.854446,0.017468,9.854446,0.017468,9.854143,0.015378
1490.980294,9.860002,0.017380,9.860002,0.017380,9.859700,0.015307
1498.838211,9.865535,0.017292,9.865535,0.017292,9.865233,0.015236
1506.737541,9.871044,0.017204,9.871044,0.017204,9.870743,0.015166
1514.678503,9.876530,0.017117,9.876530,0.017117,9.876230,0.015095
1522.661317,9.881993,0.017029,9.881993,0.017029,9.881693,0.015025
1530.686202,9.887433,0.016941,9.887433,0.016941,9.887133,0.014954
1538.753381,9.892849,0.016854,9.892849,0.016854,9.892550,0.014883
1546.863076,9.898243,0.016767,9.898243,0.016767,9.897944,0.014813
1555.015512,9.903613,0.016680,9.903613,0.016680,9.903316,0.014742
1563.210914,9.908961,0.016593,9.908961,0.016593,9.908664,0.014671
1571.449508,9.914286,0.016506,9.914286,0.016506,9.913989,0.014601
1579.731521,9.919588,0.016420,9.919588,0.016420,9.919292,0.014530
1588.057184,9.924868,0.016333,9.924868,0.016333,9.924572,0.014459
1596.426725,9.930125,0.016247,9.930125,0.016247,9.929829,0.014389
1604.840376,9.935359,0.016161,9.935359,0.016161,9.935064,0.014318
1613.298370,9.940571,0.016075,9.940571,0.016075,9.940277,0.014248
1621.800940,9.945761,0.015989,9.945761,0.015989,9.945467,0.014177
1630.348321,9.950928,0.015904,9.950928,0.015904,9.950634,0.014106
1638.940749,9.956073,0.015818,9.956073,0.015818,9.955780,0.014035
1647.578462,9.961196,0.015733,9.961196,0.015733,9.960903,0.013965
1656.261698,9.966296,0.015647,9.966296,0.015647,9.966004,0.013894
1664.990698,9.971375,0.015562,9.971375,0.015562,9.971083,0.013823
1673.765702,9.976432,0.015477,9.976432,0.015477,9.976141,0.013752
1682.586953,9.981467,0.015392,9.981467,0.015392,9.981176,0.013681
1691.454695,9.986480,0.015308,9.986480,0.015308,9.986189,0.013611
1700.369172,9.991471,0.015223,9.991471,0.015223,9.991181,0.013540
1709.330632,9.996440,0.015139,9.996440,0.015139,9.996151,0.013469
1718.339320,10.001389,0.015055,10.001389,0.015055,10.001100,0.013398
1727.395488,10.006315,0.014970,10.006315,0.014971,10.006027,0.013327
1736.499384,10.011220,0.014887,10.011220,0.014887,10.010932,0.013256
1745.651261,10.016104,0.014803,10.016104,0.014803,10.015816,0.013185
1754.851370,10.020966,0.014719,10.020966,0.014719,10.020679,0.013113
1764.099967,10.025807,0.014636,10.025807,0.014636,10.025521,0.013042
1773.397307,10.030627,0.014552,10.030627,0.014552,10.030341,0.012971
1782.743647,10.035426,0.014469,10.035426,0.014469,10.035140,0.012900
1792.139244,10.040204,0.014386,10.040204,0.014386,10.039918,0.012828
1801.584360,10.044961,0.014303,10.044960,0.014303,10.044676,0.012757
1811.079254,10.049696,0.014220,10.049696,0.014220,10.049412,0.012685
1820.624189,10.054412,0.014138,10.054412,0.014138,10.054128,0.012614
1830.219428,10.059106,0.014055,10.059106,0.014055,10.058822,0.012542
1839.865238,10.063780,0.013973,10.063780,0.013973,10.063497,0.012471
1849.561884,10.068433,0.013891,10.068433,0.013891,10.068150,0.012399
1859.309634,10.073065,0.013809,10.073065,0.013809,10.072783,0.012327
1869.108757,10.077678,0.013727,10.077678,0.013727,10.077396,0.012255
1878.959525,10.082269,0.013645,10.082269,0.013645,10.081988,0.012183
1888.862210,10.086841,0.013563,10.086841,0.013563,10.086560,0.012111
1898.817084,10.091392,0.013482,10.091392,0.013482,10.091111,0.012039
1908.824424,10.095923,0.013401,10.095923,0.013401,10.095643,0.011967
1918.884505,10.100434,0.013319,10.100434,0.013320,10.100154,0.011895
1928.997607,10.104925,0.013239,10.104925,0.013239,10.104645,0.011823
1939.164007,10.109396,0.013158,10.109396,0.013158,10.109117,0.011750
1949.383987,10.113847,0.013077,10.113847,0.013077,10.113568,0.011678
1959.657830,10.118278,0.012997,10.118278,0.012997,10.118000,0.011605
1969.985819,10.122689,0.012917,10.122689,0.012917,10.122411,0.011533
1980.368239,10.127081,0.012836,10.127081,0.012836,10.126804,0.011460
1990.805378,10.131453,0.012756,10.131453,0.012756,10.131176,0.011387
2001.297524,10.135806,0.012677,10.135806,0.012677,10.135529,0.011314
2011.844967,10.140139,0.012597,10.140139,0.012597,10.139863,0.011241
2022.447998,10.144453,0.012517,10.144453,0.012518,10.144177,0.011168
2033.106910,10.148747,0.012438,10.148747,0.012438,10.148472,0.011095
2043.821998,10.153022,0.012359,10.153022,0.012359,10.152747,0.011022
2054.593557,10.157278,0.012280,10.157278,0.012280,10.157004,0.010948
2065.421886,10.161515,0.012201,10.161515,0.012201,10.161241,0.010875
2076.307283,10.165733,0.012123,10.165733,0.012123,10.165459,0.010801
2087.250050,10.169932,0.012039,10.169932,0.012044,10.169659,0.010727
2098.250489,10.174112,0.011966,10.174112,0.011966,10.173839,0.010653
2109.308903,10.178273,0.011888,10.178273,0.011888,10.178000,0.010580
2120.425598,10.182415,0.011810,10.182415,0.011810,10.182143,0.010505
2131.600882,10.186539,0.011732,10.186539,0.011732,10.186267,0.010431
2142.835063,10.190644,0.011655,10.190644,0.011655,10.190373,0.010357
2154.128451,10.194730,0.011577,10.194730,0.011577,10.194460,0.010283
2165.481359,10.198798,0.011500,10.198798,0.011500,10.198528,0.010208
2176.894100,10.202848,0.011423,10.202848,0.011423,10.202578,0.010133
2188.366989,10.206879,0.011347,10.206879,0.011347,10.206609,0.010058
2199.900345,10.210892,0.011270,10.210892,0.011270,10.210623,0.009984
2211.494484,10.214886,0.011194,10.214886,0.011194,10.214618,0.009909
2223.149729,10.218863,0.011118,10.218863,0.011118,10.218595,0.009833
2234.866399,10.222821,0.011041,10.222821,0.011042,10.222554,0.009758
2246.644821,10.226762,0.010966,10.226762,0.010966,10.226495,0.009683
2258.485318,10.230684,0.010890,10.230684,0.010890,10.230418,0.009607
2270.388218,10.234589,0.010815,10.234589,0.010815,10.234323,0.009531
2282.353850,10.238476,0.010740,10.238476,0.010740,10.238210,0.009455
2294.382544,10.242345,0.010665,10.242345,0.010665,10.242080,0.009379
2306.474633,10.246196,0.010590,10.246196,0.010590,10.245931,0.009303
2318.630452,10.250030,0.010516,10.250030,0.010516,10.249766,0.009227
2330.850335,10.253846,0.010442,10.253846,0.010442,10.253583,0.009150
2343.134620,10.257645,0.010368,10.257645,0.010368,10.257382,0.009074
2355.483648,10.261426,0.010294,10.261426,0.010294,10.261164,0.008997
2367.897758,10.265190,0.010220,10.265190,0.010220,10.264928,0.008920
2380.377295,10.268937,0.010147,10.268937,0.010147,10.268676,0.008843
2392.922603,10.272667,0.010074,10.272667,0.010074,10.272406,0.008766
2405.534028,10.276379,0.010001,10.276379,0.010001,10.276119,0.008688
2418.211919,10.280075,0.009926,10.280075,0.009929,10.279815,0.008611
2430.956627,10.283753,0.009857,10.283753,0.009857,10.283494,0.008533
2443.768503,10.287415,0.009785,10.287415,0.009785,10.287156,0.008455
2456.647901,10.291059,0.009713,10.291059,0.009713,10.290801,0.008377
2469.595178,10.294687,0.009641,10.294687,0.009641,10.294429,0.008299
2482.610691,10.298298,0.009570,10.298298,0.009570,10.298041,0.008220
2495.694799,10.301893,0.009499,10.301893,0.009499,10.301636,0.008142
2508.847865,10.305471,0.009429,10.305471,0.009429,10.305215,0.008063
2522.070251,10.309032,0.009358,10.309032,0.009358,10.308777,0.007984
2535.362324,10.312577,0.009288,10.312577,0.009288,10.312322,0.007905
2548.724449,10.316105,0.009219,10.316105,0.009219,10.315851,0.007826
2562.156997,10.319618,0.009149,10.319618,0.009149,10.319364,0.007746
2575.660339,10.323113,0.009080,10.323113,0.009080,10.322860,0.007667
2589.234847,10.326593,0.009011,10.326593,0.009011,10.326341,0.007587
2602.880897,10.330057,0.008943,10.330057,0.008943,10.329805,0.007507
2616.598866,10.333504,0.008875,10.333504,0.008875,10.333253,0.007427
2630.389133,10.336936,0.008807,10.336936,0.008807,10.336685,0.007346
2644.252078,10.340351,0.008740,10.340351,0.008740,10.340102,0.007266
2658.188086,10.343751,0.008673,10.343751,0.008673,10.343502,0.007185
2672.197540,10.347135,0.008606,10.347135,0.008606,10.346886,0.007104
2686.280829,10.350503,0.008540,10.350503,0.008540,10.350255,0.007023
2700.438340,10.353855,0.008474,10.353855,0.008474,10.353608,0.006942
2714.670466,10.357192,0.008409,10.357192,0.008409,10.356946,0.006861
2728.977600,10.360513,0.008344,10.360513,0.008344,10.360268,0.006779
2743.360137,10.363819,0.008279,10.363819,0.008279,10.363575,0.006697
2757.818473,10.367109,0.008215,10.367109,0.008215,10.366866,0.006615
2772.353010,10.370384,0.008151,10.370384,0.008151,10.370142,0.006533
2786.964148,10.373644,0.008088,10.373644,0.008088,10.373402,0.006451
2801.652291,10.376888,0.008025,10.376888,0.008025,10.376647,0.006369
2816.417846,10.380117,0.007963,10.380117,0.007963,10.379878,0.006286
2831.261219,10.383331,0.007901,10.383331,0.007901,10.383093,0.006204
2846.182821,10.386530,0.007840,10.386530,0.007840,10.386293,0.006121
2861.183064,10.389714,0.007779,10.389714,0.007779,10.389478,0.006038
2876.262364,10.392884,0.007719,10.392884,0.007719,10.392648,0.005955
2891.421135,10.396038,0.007659,10.396038,0.007659,10.395804,0.005872
2906.659798,10.399177,0.007600,10.399177,0.007600,10.398944,0.005788
2921.978774,10.402302,0.007542,10.402302,0.007542,10.402070,0.005705
2937.378485,10.405412,0.007484,10.405412,0.007484,10.405182,0.005621
2952.859357,10.408508,0.007427,10.408508,0.007427,10.408278,0.005538
2968.421818,10.411589,0.007371,10.411589,0.007371,10.411361,0.005454
2984.066298,10.414655,0.007316,10.414655,0.007316,10.414429,0.005371
2999.793229,10.417707,0.007261,10.417707,0.007261,10.417482,0.005287
3015.603046,10.420745,0.007207,10.420745,0.007207,10.420521,0.005204
3031.496185,10.423768,0.007154,10.423768,0.007154,10.423546,0.005120
3047.473086,10.426777,0.007102,10.426777,0.007102,10.426557,0.005037
3063.534190,10.429773,0.007050,10.429772,0.007050,10.429554,0.004954
3079.679941,10.432753,0.007000,10.432753,0.007000,10.432537,0.004871
3095.910785,10.435720,0.006951,10.435720,0.006951,10.435505,0.004788
3112.227170,10.438673,0.006902,10.438673,0.006902,10.438460,0.004705
3128.629548,10.441612,0.006855,10.441612,0.006855,10.441401,0.004623
3145.118371,10.444537,0.006809,10.444537,0.006809,10.444329,0.004541
3161.694095,10.447449,0.006764,10.447449,0.006764,10.447242,0.004460
3178.357179,10.450346,0.006721,10.450346,0.006721,10.450142,0.004379
3195.108081,10.453230,0.006679,10.453230,0.006679,10.453029,0.004299
3211.947266,10.456100,0.006638,10.456100,0.006638,10.455902,0.004219
3228.875199,10.458957,0.006599,10.458957,0.006599,10.458761,0.004140
3245.892347,10.461801,0.006561,10.461801,0.006561,10.461607,0.004062
3262.999180,10.464630,0.006526,10.464630,0.006526,10.464440,0.003985
3280.196172,10.467447,0.006492,10.467447,0.006492,10.467260,0.003909
3297.483797,10.470250,0.006460,10.470250,0.006460,10.470067,0.003835
3314.862533,10.473040,0.006430,10.473040,0.006430,10.472861,0.003762
3332.332860,10.475817,0.006402,10.475817,0.006402,10.475642,0.003691
3349.895261,10.478581,0.006377,10.478581,0.006377,10.478410,0.003622
3367.550222,10.481332,0.006355,10.481332,0.006355,10.481165,0.003556
3385.298229,10.484070,0.006335,10.484070,0.006335,10.483908,0.003492
3403.139774,10.486795,0.006318,10.486795,0.006318,10.486638,0.003431
3421.075348,10.489507,0.006304,10.489507,0.006304,10.489356,0.003373
3439.105449,10.492206,0.006293,10.492206,0.006293,10.492061,0.003319
3457.230574,10.494893,0.006287,10.494893,0.006287,10.494754,0.003269
3475.451224,10.497567,0.006284,10.497567,0.006284,10.497435,0.003225
3493.767902,10.500228,0.006285,10.500228,0.006285,10.500105,0.003186
3512.181115,10.502877,0.006291,10.502877,0.006291,10.502762,0.003153
3530.691370,10.505514,0.006303,10.505514,0.006303,10.505408,0.003128
3549.299181,10.508139,0.006319,10.508139,0.006319,10.508042,0.003111
3568.005060,10.510751,0.006342,10.510751,0.006342,10.510664,0.003103
3586.809525,10.513351,0.006371,10.513351,0.006371,10.513276,0.003107
3605.713095,10.515939,0.006407,10.515939,0.006407,10.515877,0.003123
3624.716292,10.518514,0.006451,10.518514,0.006451,10.518467,0.003154
3643.819643,10.521078,0.006504,10.521078,0.006504,10.521046,0.003201
3663.023673,10.523631,0.006566,10.523631,0.006566,10.523615,0.003269
3682.328915,10.526171,0.006639,10.526171,0.006639,10.526175,0.003359
3701.735901,10.528700,0.006723,10.528700,0.006723,10.528725,0.003475
3721.245168,10.531217,0.006820,10.531217,0.006820,10.531266,0.003624
3740.857254,10.533723,0.006931,10.533723,0.006931,10.533798,0.003809
3760.572702,10.536218,0.007058,10.536218,0.007058,10.537180,0.055730
3780.392057,10.538702,0.007202,10.538702,0.007202,10.541932,0.187241
3800.315865,10.541174,0.007367,10.541174,0.007367,10.547162,0.341989
3820.344678,10.543636,0.007553,10.543636,0.007553,10.552833,0.516645
3840.479049,10.546087,0.007765,10.546087,0.007765,10.558883,0.706753
3860.719534,10.548528,0.008005,10.548528,0.008005,10.565245,0.907962
3881.066693,10.550958,0.008277,10.550958,0.008277,10.571853,1.116390
3901.521087,10.553378,0.008586,10.553378,0.008586,10.578653,1.328912
3922.083282,10.555788,0.008937,10.555788,0.008937,10.585601,1.543006
3942.753846,10.558189,0.009336,10.558189,0.009336,10.592660,1.756706
3963.533350,10.560580,0.009791,10.560580,0.009791,10.599803,1.968504
3984.422368,10.562962,0.010310,10.562962,0.010310,10.607006,2.177230
4005.421478,10.565336,0.010904,10.565336,0.010904,10.614252,2.381972
4026.531260,10.567702,0.011587,10.567702,0.011587,10.621526,2.582007
4047.752296,10.570060,0.012373,10.570060,0.012373,10.628817,2.776769
4069.085174,10.572411,0.013283,10.572411,0.013283,10.636115,2.965800
4090.530482,10.574757,0.014341,10.574757,0.014341,10.643412,3.148726
4112.088814,10.577097,0.015576,10.577097,0.015576,10.650701,3.325252
4133.760765,10.579433,0.017028,10.579433,0.017028,10.657977,3.495128
4155.546933,10.581767,0.018745,10.581767,0.018745,10.665235,3.658167
4177.447921,10.584100,0.020790,10.584100,0.020791,10.672471,3.814201
4199.464334,10.586435,0.023250,10.586435,0.023250,10.679681,3.963091
4221.596780,10.588775,0.026232,10.588775,0.026234,10.686862,4.104732
4243.845871,10.591123,0.029895,10.591123,0.029895,10.694013,4.239034
4266.212221,10.593486,0.034445,10.593486,0.034445,10.701129,4.365930
4288.696448,10.595871,0.040184,10.595871,0.040185,10.708209,4.485363
4311.299174,10.598289,0.047553,10.598289,0.047553,10.715252,4.597288
4334.021024,10.601538,0.059722,10.601538,0.059722,10.722256,4.701674
4356.862624,10.605664,0.078051,10.605664,0.078052,10.729219,4.798492
4379.824607,10.609926,0.101451,10.609927,0.101453,10.736140,4.887743
4402.907606,10.614368,0.131866,10.614368,0.131867,10.743019,4.969420
4426.112259,10.619059,0.172463,10.619059,0.172463,10.749853,5.043508
4449.439208,10.624117,0.228840,10.624117,0.228840,10.756642,5.110020
4472.889098,10.629765,0.311947,10.629765,0.311947,10.763385,5.168968
4496.462575,10.636491,0.446362,10.636491,0.446360,10.770081,5.220367
4520.160291,10.645573,0.697106,10.645573,0.697104,10.776730,5.264239
4543.982902,10.660580,1.239756,10.660579,1.239731,10.783332,5.300606
4567.931065,10.685982,2.233390,10.685981,2.233358,10.789885,5.329494
4592.005442,10.718268,3.355477,10.718268,3.355478,10.796389,5.350942
4616.206698,10.752774,4.291330,10.752774,4.291325,10.802843,5.364976
4640.535502,10.787909,4.936863,10.787909,4.936863,10.809248,5.371636
4664.992526,10.823239,5.257188,10.823239,5.257189,10.815603,5.370960
4689.578447,10.858630,5.233850,10.858630,5.233850,10.821907,5.362990
4714.293942,10.894004,4.853120,10.894004,4.853119,10.828161,5.347771
4739.139696,10.929321,4.103297,10.929321,4.103291,10.834363,5.325347
4764.116394,10.964561,2.973415,10.964560,2.973450,10.840515,5.295767
4789.224727,10.999707,1.452971,10.999707,1.452971,10.846615,5.259080
4814.465388,11.026862,0.000000,11.026862,0.000000,10.852663,5.215337
4839.839076,11.026862,0.000000,11.026862,0.000000,10.858660,5.164592
4865.346490,11.026862,0.000000,11.026862,0.000000,10.864605,5.106897
4890.988336,11.026862,0.000000,11.026862,0.000000,10.870498,5.042305
4916.765323,11.026862,0.000000,11.026862,0.000000,10.876338,4.970880
4942.678162,11.026862,0.000000,11.026862,0.000000,10.882127,4.892683
4968.727569,11.026862,0.000000,11.026862,0.000000,10.887863,4.807761
4994.914265,11.026862,0.000000,11.026862,0.000000,10.893548,4.716179
5021.238972,11.026862,0.000000,11.026862,0.000000,10.899180,4.618000
5047.702419,11.026862,0.000000,11.026862,0.000000,10.904759,4.513287
5074.305336,11.026862,0.000000,11.026862,0.000000,10.910287,4.402099
5101.048459,11.026862,0.000000,11.026862,0.000000,10.915762,4.284501
5127.932525,11.026862,0.000000,11.026862,0.000000,10.921185,4.160562
5154.958279,11.026862,0.000000,11.026862,0.000000,10.926556,4.030342
5182.126467,11.026862,0.000000,11.026862,0.000000,10.931874,3.893904
5209.437839,11.026862,0.000000,11.026862,0.000000,10.937141,3.751325
5236.893151,11.026862,0.000000,11.026862,0.000000,10.942355,3.602671
5264.493160,11.026862,0.000000,11.026862,0.000000,10.947517,3.448002
5292.238630,11.026862,0.000000,11.026862,0.000000,10.952627,3.287389
5320.130327,11.026862,0.000000,11.026862,0.000000,10.957686,3.120901
5348.169021,11.026862,0.000000,11.026862,0.000000,10.962693,2.948606
5376.355488,11.026862,0.000000,11.026862,0.000000,10.967648,2.770577
5404.690506,11.026862,0.000000,11.026862,0.000000,10.972552,2.586877
5433.174858,11.026862,0.000000,11.026862,0.000000,10.977404,2.397576
5461.809331,11.026862,0.000000,11.026862,0.000000,10.982205,2.202740
5490.594717,11.026862,0.000000,11.026862,0.000000,10.986955,2.002439
5519.531810,11.026862,0.000000,11.026862,0.000000,10.991655,1.796724
5548.621411,11.026862,0.000000,11.026862,0.000000,10.996305,1.585586
5577.864322,11.026862,0.000000,11.026862,0.000000,11.000907,1.369052
5607.261353,11.026862,0.000000,11.026862,0.000000,11.005467,1.146844
5636.813314,11.026862,0.000000,11.026862,0.000000,11.010009,0.917512
5666.521024,11.026862,0.000000,11.026862,0.000000,11.014607,0.676845
5696.385302,11.026862,0.000000,11.026862,0.000000,11.019636,0.402902
5726.406974,11.026862,0.000000,11.026862,0.000000,11.023129,0.210021
5756.586869,11.026862,0.000000,11.026862,0.000000,11.025036,0.104344
5786.925821,11.026862,0.000000,11.026862,0.000000,11.026854,0.000473
5817.424669,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
5848.084254,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
5878.905426,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
5909.889034,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
5941.035935,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
5972.346989,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6003.823063,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6035.465024,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6067.273749,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6099.250115,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6131.395006,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6163.709310,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6196.193921,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6228.849735,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6261.677655,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6294.678589,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6327.853447,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6361.203147,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6394.728609,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6428.430761,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6462.310534,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6496.368863,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6530.606690,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6565.024961,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6599.624626,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6634.406642,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6669.371970,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6704.521575,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6739.856430,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6775.377510,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6811.085797,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6846.982277,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6883.067943,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6919.343791,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6955.810823,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
6992.470048,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7029.322478,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7066.369132,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7103.611032,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7141.049209,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7178.684696,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7216.518534,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7254.551767,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7292.785447,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7331.220630,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7369.858378,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7408.699758,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7447.745845,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7486.997716,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7526.456456,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7566.123156,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7605.998911,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7646.084824,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7686.382001,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7726.891557,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7767.614610,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7808.552287,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7849.705717,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7891.076038,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7932.664393,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
7974.471931,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8016.499808,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8058.749184,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8101.221228,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8143.917111,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8186.838016,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8229.985126,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8273.359634,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8316.962739,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8360.795646,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8404.859566,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8449.155715,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8493.685319,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8538.449607,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8583.449817,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8628.687191,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8674.162980,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8719.878440,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8765.834834,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8812.033432,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8858.475511,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8905.162354,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8952.095250,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
8999.275497,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9046.704399,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9094.383264,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9142.313412,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9190.496167,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9238.932858,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9287.624826,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9336.573416,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9385.779979,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9435.245875,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9484.972472,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9534.961143,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9585.213270,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9635.730240,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9686.513450,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9737.564303,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9788.884209,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9840.474587,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9892.336861,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9944.472466,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
9996.882841,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10049.569434,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10102.533702,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10155.777107,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10209.301121,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10263.107223,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10317.196899,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10371.571644,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10426.232961,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10481.182359,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10536.421357,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10591.951482,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10647.774266,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10703.891254,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10760.303996,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10817.014049,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10874.022982,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10931.332369,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
10988.943793,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11046.858848,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11105.079132,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11163.606255,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11222.441833,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11281.587492,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11341.044867,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11400.815601,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11460.901344,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11521.303757,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11582.024509,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11643.065278,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11704.427751,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11766.113622,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11828.124596,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11890.462386,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
11953.128716,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12016.125316,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12079.453928,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12143.116300,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12207.114192,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12271.449373,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12336.123619,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12401.138718,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12466.496466,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12532.198670,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12598.247144,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12664.643713,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12731.390212,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12798.488486,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12865.940387,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
12933.747781,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13001.912540,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13070.436548,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13139.321698,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13208.569893,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13278.183048,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13348.163085,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13418.511938,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13489.231550,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13560.323877,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13631.790881,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13703.634538,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13775.856833,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13848.459761,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13921.445329,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
13994.815552,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14068.572459,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14142.718087,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14217.254485,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14292.183712,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14367.507839,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14443.228947,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14519.349128,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14595.870485,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14672.795133,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14750.125197,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14827.862814,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14906.010131,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
14984.569309,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15063.542517,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15142.931938,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15222.739765,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15302.968203,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15383.619470,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15464.695793,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15546.199413,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15628.132581,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15710.497562,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15793.296632,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15876.532077,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
15960.206199,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16044.321308,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16128.879729,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16213.883799,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16299.335866,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16385.238291,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16471.593448,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16558.403723,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16645.671514,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16733.399233,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16821.589303,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16910.244162,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
16999.366258,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17088.958055,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17179.022028,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17269.560665,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17360.576468,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17452.071952,11.026862,-0.000000,11.026862,0.000000,11.026862,0.000000
17544.049645,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17636.512088,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17729.461836,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17822.901457,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
17916.833533,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
18011.260660,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
18106.185446,11.026862,-0.000000,11.026862,0.000000,11.026862,0.000000
18201.610514,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000
18297.538502,11.026862,0.000000,11.026862,0.000000,11.026862,0.000000


==> BDT1.csv <==
X,CSDP,FSDP,CSOCP,FSOCP,CPARA,FPARA
0.200000,0.001731,0.013251,0.001725,0.003557,0.000856,0.003124
0.400000,0.002771,0.015926,0.002770,0.003521,0.001065,0.003006
0.600000,0.003222,0.016182,0.003222,0.003500,0.001843,0.002976
0.800000,0.003560,0.016245,0.003560,0.003481,0.003364,0.003006
1.000000,0.003905,0.016239,0.003905,0.003461,0.003592,0.003069
1.200000,0.004306,0.016196,0.004306,0.003440,0.003673,0.003120
1.400000,0.004785,0.016127,0.004785,0.003417,0.003680,0.003112
1.600000,0.005353,0.016035,0.005353,0.003391,0.003693,0.003105
1.800000,0.006016,0.015922,0.006016,0.003361,0.003713,0.003099
2.000000,0.006776,0.015785,0.006776,0.003327,0.003741,0.003092
2.200000,0.007635,0.015622,0.007635,0.003287,0.003777,0.003086
2.400000,0.008594,0.015430,0.008594,0.003243,0.003822,0.003081
2.600000,0.009661,0.015202,0.009661,0.003190,0.003877,0.003075
2.800000,0.010863,0.014922,0.010863,0.003128,0.003942,0.003069
3.000000,0.012277,0.014556,0.012277,0.003050,0.004016,0.003063
3.200000,0.014034,0.014039,0.014034,0.002941,0.004101,0.003057
3.400000,0.016139,0.013330,0.016139,0.002794,0.004196,0.003051
3.600000,0.018334,0.012483,0.018333,0.002619,0.004301,0.003045
3.800000,0.020415,0.011575,0.020415,0.002431,0.004417,0.003038
4.000000,0.022340,0.010643,0.022340,0.002237,0.004543,0.003031
4.200000,0.024120,0.009698,0.024120,0.002041,0.004679,0.003025
4.400000,0.025775,0.008745,0.025775,0.001842,0.004826,0.003017
4.600000,0.027326,0.007787,0.027326,0.001642,0.004982,0.003010
4.800000,0.028788,0.006825,0.028788,0.001441,0.005148,0.003003
5.000000,0.030172,0.005858,0.030172,0.001238,0.005323,0.002995
5.200000,0.031489,0.004886,0.031489,0.001033,0.005508,0.002987
5.400000,0.032747,0.003910,0.032747,0.000828,0.005701,0.002979
5.600000,0.033952,0.002930,0.033952,0.000621,0.005904,0.002970
5.800000,0.035108,0.001947,0.035108,0.000413,0.006115,0.002961
6.000000,0.036219,0.000964,0.036219,0.000205,0.006333,0.002952
6.200000,0.037247,0.000023,0.037247,0.000005,0.006560,0.002943
6.400000,0.037316,0.000000,0.037316,0.000000,0.006795,0.002933
6.600000,0.037358,0.000000,0.037358,0.000000,0.007036,0.002923
6.800000,0.037399,0.000000,0.037399,0.000000,0.007285,0.002913
7.000000,0.037437,0.000000,0.037437,0.000000,0.007540,0.002902
7.200000,0.037474,0.000000,0.037474,0.000000,0.007802,0.002891
7.400000,0.037509,0.000000,0.037509,0.000000,0.008070,0.002880
7.600000,0.037543,0.000000,0.037543,0.000000,0.008344,0.002868
7.800000,0.037575,0.000000,0.037575,0.000000,0.008624,0.002856
8.000000,0.037606,0.000000,0.037606,0.000000,0.008911,0.002844
8.200000,0.037636,0.000000,0.037636,0.000000,0.009205,0.002832
8.400000,0.037665,0.000000,0.037665,0.000000,0.009507,0.002819
8.600000,0.037692,0.000000,0.037692,0.000000,0.009818,0.002805
8.800000,0.037719,0.000000,0.037719,0.000000,0.010140,0.002791
9.000000,0.037744,0.000000,0.037744,0.000000,0.010475,0.002776
9.200000,0.037769,0.000000,0.037769,0.000000,0.010825,0.002760
9.400000,0.037793,0.000000,0.037793,0.000000,0.011193,0.002743
9.600000,0.037815,0.000000,0.037815,0.000000,0.011581,0.002725
9.800000,0.037838,0.000000,0.037838,0.000000,0.011989,0.002705
10.000000,0.037859,0.000000,0.037859,0.000000,0.012417,0.002684
10.200000,0.037880,0.000000,0.037880,0.000000,0.012864,0.002662
10.400000,0.037900,0.000000,0.037900,0.000000,0.013325,0.002638
10.600000,0.037919,0.000000,0.037919,0.000000,0.013795,0.002613
10.800000,0.037938,0.000000,0.037938,0.000000,0.014269,0.002587
11.000000,0.037956,0.000000,0.037956,0.000000,0.014743,0.002560
11.200000,0.037974,0.000000,0.037974,0.000000,0.015212,0.002532
11.400000,0.037991,0.000000,0.037991,0.000000,0.015674,0.002505
11.600000,0.038007,0.000000,0.038007,0.000000,0.016126,0.002477
11.800000,0.038023,0.000000,0.038023,0.000000,0.016567,0.002449
12.000000,0.038039,0.000000,0.038039,0.000000,0.016996,0.002421
12.200000,0.038054,0.000000,0.038054,0.000000,0.017413,0.002393
12.400000,0.038069,0.000000,0.038069,0.000000,0.017819,0.002366
12.600000,0.038083,0.000000,0.038083,0.000000,0.018214,0.002338
12.800000,0.038097,0.000000,0.038097,0.000000,0.018596,0.002311
13.000000,0.038111,0.000000,0.038111,0.000000,0.018969,0.002284
13.200000,0.038124,0.000000,0.038124,0.000000,0.019330,0.002257
13.400000,0.038137,0.000000,0.038137,0.000000,0.019682,0.002230
13.600000,0.038150,0.000000,0.038150,0.000000,0.020024,0.002204
13.800000,0.038162,0.000000,0.038162,0.000000,0.020356,0.002178
14.000000,0.038174,0.000000,0.038174,0.000000,0.020680,0.002152
14.200000,0.038186,0.000000,0.038186,0.000000,0.020996,0.002127
14.400000,0.038197,0.000000,0.038197,0.000000,0.021304,0.002102
14.600000,0.038208,0.000000,0.038208,0.000000,0.021603,0.002077
14.800000,0.038219,0.000000,0.038219,0.000000,0.021896,0.002052
15.000000,0.038230,0.000000,0.038230,0.000000,0.022181,0.002027
15.200000,0.038240,0.000000,0.038240,0.000000,0.022460,0.002003
15.400000,0.038250,0.000000,0.038250,0.000000,0.022732,0.001979
15.600000,0.038260,0.000000,0.038260,0.000000,0.022999,0.001955
15.800000,0.038270,0.000000,0.038270,0.000000,0.023259,0.001932
16.000000,0.038279,0.000000,0.038279,0.000000,0.023513,0.001909
16.200000,0.038289,0.000000,0.038289,0.000000,0.023762,0.001886
16.400000,0.038298,0.000000,0.038298,0.000000,0.024006,0.001863
16.600000,0.038307,0.000000,0.038307,0.000000,0.024244,0.001840
16.800000,0.038315,0.000000,0.038315,0.000000,0.024478,0.001818
17.000000,0.038324,0.000000,0.038324,0.000000,0.024707,0.001796
17.200000,0.038332,0.000000,0.038332,0.000000,0.024931,0.001774
17.400000,0.038340,0.000000,0.038340,0.000000,0.025151,0.001753
17.600000,0.038348,0.000000,0.038348,0.000000,0.025366,0.001731
17.800000,0.038356,0.000000,0.038356,0.000000,0.025578,0.001710
18.000000,0.038364,0.000000,0.038364,0.000000,0.025785,0.001689
18.200000,0.038371,0.000000,0.038371,0.000000,0.025989,0.001669
18.400000,0.038379,0.000000,0.038379,0.000000,0.026189,0.001648
18.600000,0.038386,0.000000,0.038386,0.000000,0.026385,0.001628
18.800000,0.038393,0.000000,0.038393,0.000000,0.026578,0.001608
19.000000,0.038400,0.000000,0.038400,0.000000,0.026767,0.001588
19.200000,0.038407,0.000000,0.038407,0.000000,0.026954,0.001568
19.400000,0.038413,0.000000,0.038413,0.000000,0.027137,0.001549
19.600000,0.038420,0.000000,0.038420,0.000000,0.027316,0.001529
19.800000,0.038426,0.000000,0.038426,0.000000,0.027493,0.001510
20.000000,0.038433,0.000000,0.038433,0.000000,0.027667,0.001491
20.200000,0.038439,0.000000,0.038439,0.000000,0.027838,0.001473
20.400000,0.038445,0.000000,0.038445,0.000000,0.028006,0.001454
20.600000,0.038451,0.000000,0.038451,0.000000,0.028172,0.001436
20.800000,0.038457,0.000000,0.038457,0.000000,0.028335,0.001417
21.000000,0.038463,0.000000,0.038463,0.000000,0.028495,0.001399
21.200000,0.038469,0.000000,0.038469,0.000000,0.028653,0.001381
21.400000,0.038474,0.000000,0.038474,0.000000,0.028808,0.001364
21.600000,0.038480,0.000000,0.038480,0.000000,0.028961,0.001346
21.800000,0.038485,0.000000,0.038485,0.000000,0.029112,0.001329
22.000000,0.038490,0.000000,0.038490,0.000000,0.029261,0.001312
22.200000,0.038496,0.000000,0.038496,0.000000,0.029407,0.001295
22.400000,0.038501,0.000000,0.038501,0.000000,0.029551,0.001278
22.600000,0.038506,0.000000,0.038506,0.000000,0.029693,0.001261
22.800000,0.038511,0.000000,0.038511,0.000000,0.029834,0.001244
23.000000,0.038516,0.000000,0.038516,0.000000,0.029972,0.001228
23.200000,0.038521,0.000000,0.038521,0.000000,0.030108,0.001212
23.400000,0.038525,0.000000,0.038525,0.000000,0.030242,0.001196
23.600000,0.038530,0.000000,0.038530,0.000000,0.030374,0.001180
23.800000,0.038535,0.000000,0.038535,0.000000,0.030505,0.001164
24.000000,0.038539,0.000000,0.038539,0.000000,0.030634,0.001148
24.200000,0.038544,0.000000,0.038544,0.000000,0.030761,0.001133
24.400000,0.038548,0.000000,0.038548,0.000000,0.030886,0.001117
24.600000,0.038553,0.000000,0.038553,0.000000,0.031010,0.001102
24.800000,0.038557,0.000000,0.038557,0.000000,0.031132,0.001087
25.000000,0.038561,0.000000,0.038561,0.000000,0.031253,0.001072
25.200000,0.038565,0.000000,0.038565,0.000000,0.031371,0.001057
25.400000,0.038569,0.000000,0.038569,0.000000,0.031489,0.001042
25.600000,0.038573,0.000000,0.038573,0.000000,0.031605,0.001028
25.800000,0.038577,0.000000,0.038577,0.000000,0.031719,0.001013
26.000000,0.038581,0.000000,0.038581,0.000000,0.031832,0.000999
26.200000,0.038585,0.000000,0.038585,0.000000,0.031944,0.000984
26.400000,0.038589,0.000000,0.038589,0.000000,0.032054,0.000970
26.600000,0.038593,0.000000,0.038593,0.000000,0.032163,0.000956
26.800000,0.038596,0.000000,0.038596,0.000000,0.032271,0.000942
27.000000,0.038600,0.000000,0.038600,0.000000,0.032377,0.000929
27.200000,0.038604,0.000000,0.038604,0.000000,0.032482,0.000915
27.400000,0.038607,0.000000,0.038607,0.000000,0.032586,0.000901
27.600000,0.038611,0.000000,0.038611,0.000000,0.032688,0.000888
27.800000,0.038614,0.000000,0.038614,0.000000,0.032790,0.000875
28.000000,0.038618,0.000000,0.038618,0.000000,0.032890,0.000861
28.200000,0.038621,0.000000,0.038621,0.000000,0.032989,0.000848
28.400000,0.038624,0.000000,0.038624,0.000000,0.033087,0.000835
28.600000,0.038628,0.000000,0.038628,0.000000,0.033183,0.000823
28.800000,0.038631,0.000000,0.038631,0.000000,0.033279,0.000810
29.000000,0.038634,0.000000,0.038634,0.000000,0.033374,0.000797
29.200000,0.038637,0.000000,0.038637,0.000000,0.033467,0.000784
29.400000,0.038640,0.000000,0.038640,0.000000,0.033559,0.000772
29.600000,0.038644,0.000000,0.038644,0.000000,0.033651,0.000760
29.800000,0.038647,0.000000,0.038647,0.000000,0.033741,0.000747
30.000000,0.038650,0.000000,0.038650,0.000000,0.033831,0.000735
30.200000,0.038653,0.000000,0.038653,0.000000,0.033919,0.000723
30.400000,0.038656,0.000000,0.038656,0.000000,0.034007,0.000711
30.600000,0.038658,0.000000,0.038658,0.000000,0.034094,0.000699
30.800000,0.038661,0.000000,0.038661,0.000000,0.034179,0.000687
31.000000,0.038664,0.000000,0.038664,0.000000,0.034264,0.000676
31.200000,0.038667,0.000000,0.038667,0.000000,0.034348,0.000664
31.400000,0.038670,0.000000,0.038670,0.000000,0.034431,0.000653
31.600000,0.038672,0.000000,0.038672,0.000000,0.034513,0.000641
31.800000,0.038675,0.000000,0.038675,0.000000,0.034594,0.000630
32.000000,0.038678,0.000000,0.038678,0.000000,0.034675,0.000619
32.200000,0.038680,0.000000,0.038680,0.000000,0.034755,0.000607
32.400000,0.038683,0.000000,0.038683,0.000000,0.034833,0.000596
32.600000,0.038686,0.000000,0.038686,0.000000,0.034912,0.000585
32.800000,0.038688,0.000000,0.038688,0.000000,0.034989,0.000574
33.000000,0.038691,0.000000,0.038691,0.000000,0.035065,0.000563
33.200000,0.038693,0.000000,0.038693,0.000000,0.035141,0.000553
33.400000,0.038696,0.000000,0.038696,0.000000,0.035216,0.000542
33.600000,0.038698,0.000000,0.038698,0.000000,0.035290,0.000531
33.800000,0.038700,0.000000,0.038700,0.000000,0.035364,0.000521
34.000000,0.038703,0.000000,0.038703,0.000000,0.035437,0.000510
34.200000,0.038705,0.000000,0.038705,0.000000,0.035509,0.000500
34.400000,0.038708,0.000000,0.038708,0.000000,0.035580,0.000490
34.600000,0.038710,0.000000,0.038710,0.000000,0.035651,0.000480
34.800000,0.038712,0.000000,0.038712,0.000000,0.035721,0.000469
35.000000,0.038714,0.000000,0.038714,0.000000,0.035791,0.000459
35.200000,0.038717,0.000000,0.038717,0.000000,0.035859,0.000449
35.400000,0.038719,0.000000,0.038719,0.000000,0.035928,0.000439
35.600000,0.038721,0.000000,0.038721,0.000000,0.035995,0.000430
35.800000,0.038723,0.000000,0.038723,0.000000,0.036062,0.000420
36.000000,0.038725,0.000000,0.038725,0.000000,0.036128,0.000410
36.200000,0.038727,0.000000,0.038727,0.000000,0.036194,0.000400
36.400000,0.038730,0.000000,0.038730,0.000000,0.036259,0.000391
36.600000,0.038732,0.000000,0.038732,0.000000,0.036324,0.000381
36.800000,0.038734,0.000000,0.038734,0.000000,0.036387,0.000372
37.000000,0.038736,0.000000,0.038736,0.000000,0.036451,0.000363
37.200000,0.038738,0.000000,0.038738,0.000000,0.036514,0.000353
37.400000,0.038740,0.000000,0.038740,0.000000,0.036576,0.000344
37.600000,0.038742,0.000000,0.038742,0.000000,0.036637,0.000335
37.800000,0.038744,0.000000,0.038744,0.000000,0.036699,0.000326
38.000000,0.038746,0.000000,0.038746,0.000000,0.036759,0.000317
38.200000,0.038747,0.000000,0.038747,0.000000,0.036819,0.000308
38.400000,0.038749,0.000000,0.038749,0.000000,0.036879,0.000299
38.600000,0.038751,0.000000,0.038751,0.000000,0.036938,0.000290
38.800000,0.038753,0.000000,0.038753,0.000000,0.036996,0.000281
39.000000,0.038755,0.000000,0.038755,0.000000,0.037054,0.000272
39.200000,0.038757,0.000000,0.038757,0.000000,0.037112,0.000264
39.400000,0.038759,0.000000,0.038759,0.000000,0.037169,0.000255
39.600000,0.038760,0.000000,0.038760,0.000000,0.037225,0.000246
39.800000,0.038762,0.000000,0.038762,0.000000,0.037282,0.000238
40.000000,0.038764,0.000000,0.038764,0.000000,0.037337,0.000229
40.200000,0.038766,0.000000,0.038766,0.000000,0.037392,0.000221
40.400000,0.038767,0.000000,0.038767,0.000000,0.037447,0.000213
40.600000,0.038769,0.000000,0.038769,0.000000,0.037501,0.000204
40.800000,0.038771,0.000000,0.038771,0.000000,0.037555,0.000196
41.000000,0.038772,0.000000,0.038772,0.000000,0.037608,0.000188
41.200000,0.038774,0.000000,0.038774,0.000000,0.037661,0.000180
41.400000,0.038776,0.000000,0.038776,0.000000,0.037714,0.000172
41.600000,0.038777,0.000000,0.038777,0.000000,0.037766,0.000164
41.800000,0.038779,0.000000,0.038779,0.000000,0.037818,0.000156
42.000000,0.038781,0.000000,0.038781,0.000000,0.037869,0.000148
42.200000,0.038782,0.000000,0.038782,0.000000,0.037920,0.000140
42.400000,0.038784,0.000000,0.038784,0.000000,0.037970,0.000132
42.600000,0.038785,0.000000,0.038785,0.000000,0.038020,0.000124
42.800000,0.038787,0.000000,0.038787,0.000000,0.038070,0.000116
43.000000,0.038788,0.000000,0.038788,0.000000,0.038119,0.000109
43.200000,0.038790,0.000000,0.038790,0.000000,0.038168,0.000101
43.400000,0.038791,0.000000,0.038791,0.000000,0.038216,0.000094
43.600000,0.038793,0.000000,0.038793,0.000000,0.038265,0.000086
43.800000,0.038794,0.000000,0.038794,0.000000,0.038312,0.000079
44.000000,0.038796,0.000000,0.038796,0.000000,0.038360,0.000071
44.200000,0.038797,0.000000,0.038797,0.000000,0.038407,0.000064
44.400000,0.038799,0.000000,0.038799,0.000000,0.038453,0.000056
44.600000,0.038800,0.000000,0.038800,0.000000,0.038500,0.000049
44.800000,0.038801,0.000000,0.038801,0.000000,0.038546,0.000042
45.000000,0.038803,0.000000,0.038803,0.000000,0.038591,0.000035
45.200000,0.038804,0.000000,0.038804,0.000000,0.038636,0.000027
45.400000,0.038806,0.000000,0.038806,0.000000,0.038681,0.000020
45.600000,0.038807,0.000000,0.038807,0.000000,0.038724,0.000014
45.800000,0.038808,0.000000,0.038808,0.000000,0.038766,0.000007
46.000000,0.038810,0.000000,0.038810,0.000000,0.038806,0.000001
46.200000,0.038811,0.000000,0.038811,0.000000,0.038811,0.000000
46.400000,0.038812,0.000000,0.038812,0.000000,0.038812,0.000000
46.600000,0.038814,0.000000,0.038814,0.000000,0.038814,0.000000
46.800000,0.038815,0.000000,0.038815,0.000000,0.038815,0.000000
47.000000,0.038816,0.000000,0.038816,0.000000,0.038816,0.000000
47.200000,0.038818,0.000000,0.038818,0.000000,0.038818,0.000000
47.400000,0.038819,0.000000,0.038819,0.000000,0.038819,0.000000
47.600000,0.038820,0.000000,0.038820,0.000000,0.038820,0.000000
47.800000,0.038821,0.000000,0.038821,0.000000,0.038821,0.000000
48.000000,0.038823,0.000000,0.038823,0.000000,0.038823,0.000000
48.200000,0.038824,0.000000,0.038824,0.000000,0.038824,0.000000
48.400000,0.038825,0.000000,0.038825,0.000000,0.038825,0.000000
48.600000,0.038826,0.000000,0.038826,0.000000,0.038826,0.000000
48.800000,0.038827,0.000000,0.038827,0.000000,0.038827,0.000000
49.000000,0.038829,0.000000,0.038829,0.000000,0.038829,0.000000
49.200000,0.038830,0.000000,0.038830,0.000000,0.038830,0.000000
49.400000,0.038831,0.000000,0.038831,0.000000,0.038831,0.000000
49.600000,0.038832,0.000000,0.038832,0.000000,0.038832,0.000000
49.800000,0.038833,0.000000,0.038833,0.000000,0.038833,0.000000
50.000000,0.038834,0.000000,0.038834,0.000000,0.038834,0.000000
50.200000,0.038836,0.000000,0.038836,0.000000,0.038836,0.000000
50.400000,0.038837,0.000000,0.038837,0.000000,0.038837,0.000000
50.600000,0.038838,0.000000,0.038838,0.000000,0.038838,0.000000
50.800000,0.038839,0.000000,0.038839,0.000000,0.038839,0.000000
51.000000,0.038840,0.000000,0.038840,0.000000,0.038840,0.000000
51.200000,0.038841,0.000000,0.038841,0.000000,0.038841,0.000000
51.400000,0.038842,0.000000,0.038842,0.000000,0.038842,0.000000
51.600000,0.038843,0.000000,0.038843,0.000000,0.038843,0.000000
51.800000,0.038844,0.000000,0.038844,0.000000,0.038844,0.000000
52.000000,0.038845,0.000000,0.038845,0.000000,0.038845,0.000000
52.200000,0.038847,0.000000,0.038847,0.000000,0.038847,0.000000
52.400000,0.038848,0.000000,0.038848,0.000000,0.038848,0.000000
52.600000,0.038849,0.000000,0.038849,0.000000,0.038849,0.000000
52.800000,0.038850,0.000000,0.038850,0.000000,0.038850,0.000000
53.000000,0.038851,0.000000,0.038851,0.000000,0.038851,0.000000
53.200000,0.038852,0.000000,0.038852,0.000000,0.038852,0.000000
53.400000,0.038853,0.000000,0.038853,0.000000,0.038853,0.000000
53.600000,0.038854,0.000000,0.038854,0.000000,0.038854,0.000000
53.800000,0.038855,0.000000,0.038855,0.000000,0.038855,0.000000
54.000000,0.038856,0.000000,0.038856,0.000000,0.038856,0.000000
54.200000,0.038857,0.000000,0.038857,0.000000,0.038857,0.000000
54.400000,0.038858,0.000000,0.038858,0.000000,0.038858,0.000000
54.600000,0.038859,0.000000,0.038859,0.000000,0.038859,0.000000
54.800000,0.038860,0.000000,0.038860,0.000000,0.038860,0.000000
55.000000,0.038861,0.000000,0.038861,0.000000,0.038861,0.000000
55.200000,0.038861,0.000000,0.038861,0.000000,0.038861,0.000000
55.400000,0.038862,0.000000,0.038862,0.000000,0.038862,0.000000
55.600000,0.038863,0.000000,0.038863,0.000000,0.038863,0.000000
55.800000,0.038864,0.000000,0.038864,0.000000,0.038864,0.000000
56.000000,0.038865,0.000000,0.038865,0.000000,0.038865,0.000000
56.200000,0.038866,0.000000,0.038866,0.000000,0.038866,0.000000
56.400000,0.038867,0.000000,0.038867,0.000000,0.038867,0.000000
56.600000,0.038868,0.000000,0.038868,0.000000,0.038868,0.000000
56.800000,0.038869,0.000000,0.038869,0.000000,0.038869,0.000000
57.000000,0.038870,0.000000,0.038870,0.000000,0.038870,0.000000
57.200000,0.038871,0.000000,0.038871,0.000000,0.038871,0.000000
57.400000,0.038872,0.000000,0.038872,0.000000,0.038872,0.000000
57.600000,0.038872,0.000000,0.038872,0.000000,0.038872,0.000000
57.800000,0.038873,0.000000,0.038873,0.000000,0.038873,0.000000
58.000000,0.038874,0.000000,0.038874,0.000000,0.038874,0.000000
58.200000,0.038875,0.000000,0.038875,0.000000,0.038875,0.000000
58.400000,0.038876,0.000000,0.038876,0.000000,0.038876,0.000000
58.600000,0.038877,0.000000,0.038877,0.000000,0.038877,0.000000
58.800000,0.038878,0.000000,0.038878,0.000000,0.038878,0.000000
59.000000,0.038878,0.000000,0.038878,0.000000,0.038878,0.000000
59.200000,0.038879,0.000000,0.038879,0.000000,0.038879,0.000000
59.400000,0.038880,0.000000,0.038880,0.000000,0.038880,0.000000
59.600000,0.038881,0.000000,0.038881,0.000000,0.038881,0.000000
59.800000,0.038882,0.000000,0.038882,0.000000,0.038882,0.000000
60.000000,0.038882,0.000000,0.038882,0.000000,0.038882,0.000000
60.200000,0.038883,0.000000,0.038883,0.000000,0.038883,0.000000
60.400000,0.038884,0.000000,0.038884,0.000000,0.038884,0.000000
60.600000,0.038885,0.000000,0.038885,0.000000,0.038885,0.000000
60.800000,0.038886,0.000000,0.038886,0.000000,0.038886,0.000000
61.000000,0.038886,0.000000,0.038886,0.000000,0.038886,0.000000
61.200000,0.038887,0.000000,0.038887,0.000000,0.038887,0.000000
61.400000,0.038888,0.000000,0.038888,0.000000,0.038888,0.000000
61.600000,0.038889,0.000000,0.038889,0.000000,0.038889,0.000000
61.800000,0.038889,0.000000,0.038889,0.000000,0.038889,0.000000
62.000000,0.038890,0.000000,0.038890,0.000000,0.038890,0.000000
62.200000,0.038891,0.000000,0.038891,0.000000,0.038891,0.000000
62.400000,0.038892,0.000000,0.038892,0.000000,0.038892,0.000000
62.600000,0.038892,0.000000,0.038892,0.000000,0.038892,0.000000
62.800000,0.038893,0.000000,0.038893,0.000000,0.038893,0.000000
63.000000,0.038894,0.000000,0.038894,0.000000,0.038894,0.000000
63.200000,0.038895,0.000000,0.038895,0.000000,0.038895,0.000000
63.400000,0.038897,0.000000,0.038896,0.000000,0.038896,0.000000
63.600000,0.038912,0.000000,0.038912,0.000000,0.038912,0.000000
63.800000,0.038929,0.000000,0.038928,0.000000,0.038928,0.000000
64.000000,0.038945,0.000000,0.038945,0.000000,0.038945,0.000000
64.200000,0.038962,0.000000,0.038962,0.000000,0.038962,0.000000
64.400000,0.038979,0.000000,0.038979,0.000000,0.038979,0.000000
64.600000,0.038996,0.000000,0.038996,0.000000,0.038996,0.000000
64.800000,0.039014,0.000000,0.039014,0.000000,0.039014,0.000000
65.000000,0.039032,0.000000,0.039032,0.000000,0.039032,0.000000
65.200000,0.039049,0.000000,0.039049,0.000000,0.039049,0.000000
65.400000,0.039068,0.000000,0.039067,0.000000,0.039067,0.000000
65.600000,0.039086,0.000000,0.039086,0.000000,0.039086,0.000000
65.800000,0.039104,0.000000,0.039104,0.000000,0.039104,0.000000
66.000000,0.039123,0.000000,0.039123,0.000000,0.039123,0.000000
66.200000,0.039141,0.000000,0.039141,0.000000,0.039141,0.000000
66.400000,0.039160,0.000000,0.039160,0.000000,0.039160,0.000000
66.600000,0.039179,0.000000,0.039179,0.000000,0.039179,0.000000
66.800000,0.039198,0.000000,0.039198,0.000000,0.039198,0.000000
67.000000,0.039218,0.000000,0.039218,0.000000,0.039218,0.000000
67.200000,0.039237,0.000000,0.039237,0.000000,0.039237,0.000000
67.400000,0.039257,0.000000,0.039257,0.000000,0.039257,0.000000
67.600000,0.039276,0.000000,0.039276,0.000000,0.039276,0.000000
67.800000,0.039296,0.000000,0.039296,0.000000,0.039296,0.000000
68.000000,0.039316,0.000000,0.039316,0.000000,0.039316,0.000000
68.200000,0.039336,0.000000,0.039336,0.000000,0.039336,0.000000
68.400000,0.039357,0.000000,0.039357,0.000000,0.039357,0.000000
68.600000,0.039377,0.000000,0.039377,0.000000,0.039377,0.000000
68.800000,0.039397,0.000000,0.039397,0.000000,0.039397,0.000000
69.000000,0.039418,0.000000,0.039418,0.000000,0.039418,0.000000
69.200000,0.039438,0.000000,0.039438,0.000000,0.039438,0.000000
69.400000,0.039459,0.000000,0.039459,0.000000,0.039459,0.000000
69.600000,0.039480,0.000000,0.039480,0.000000,0.039480,0.000000
69.800000,0.039501,0.000000,0.039501,0.000000,0.039501,0.000000
70.000000,0.039522,0.000000,0.039522,0.000000,0.039522,0.000000
70.200000,0.039543,0.000000,0.039543,0.000000,0.039543,0.000000
70.400000,0.039564,0.000000,0.039564,0.000000,0.039564,0.000000
70.600000,0.039585,0.000000,0.039585,0.000000,0.039585,0.000000
70.800000,0.039607,0.000000,0.039607,0.000000,0.039607,0.000000
71.000000,0.039628,0.000000,0.039628,0.000000,0.039628,0.000000
71.200000,0.039649,0.000000,0.039649,0.000000,0.039649,0.000000
71.400000,0.039671,0.000000,0.039671,0.000000,0.039671,0.000000
71.600000,0.039692,0.000000,0.039692,0.000000,0.039692,0.000000
71.800000,0.039714,0.000000,0.039714,0.000000,0.039714,0.000000
72.000000,0.039736,0.000000,0.039736,0.000000,0.039736,0.000000
72.200000,0.039758,0.000000,0.039758,0.000000,0.039758,0.000000
72.400000,0.039779,0.000000,0.039779,0.000000,0.039779,0.000000
72.600000,0.039801,0.000000,0.039801,0.000000,0.039801,0.000000
72.800000,0.039823,0.000000,0.039823,0.000000,0.039823,0.000000
73.000000,0.039845,0.000000,0.039845,0.000000,0.039845,0.000000
73.200000,0.039867,0.000000,0.039867,0.000000,0.039867,0.000000
73.400000,0.039889,0.000000,0.039889,0.000000,0.039889,0.000000
73.600000,0.039911,0.000000,0.039911,0.000000,0.039911,0.000000
73.800000,0.039933,0.000000,0.039933,0.000000,0.039933,0.000000
74.000000,0.039955,0.000000,0.039955,0.000000,0.039955,0.000000
74.200000,0.039977,0.000000,0.039977,0.000000,0.039977,0.000000
74.400000,0.040000,0.000000,0.040000,0.000000,0.040000,0.000000
74.600000,0.040022,0.000000,0.040022,0.000000,0.040022,0.000000
74.800000,0.040044,0.000000,0.040044,0.000000,0.040044,0.000000
75.000000,0.040066,0.000000,0.040066,0.000000,0.040066,0.000000
75.200000,0.040089,0.000000,0.040089,0.000000,0.040089,0.000000
75.400000,0.040111,0.000000,0.040111,0.000000,0.040111,0.000000
75.600000,0.040133,0.000000,0.040133,0.000000,0.040133,0.000000
75.800000,0.040156,0.000000,0.040156,0.000000,0.040156,0.000000
76.000000,0.040178,0.000000,0.040178,0.000000,0.040178,0.000000
76.200000,0.040200,0.000000,0.040200,0.000000,0.040200,0.000000
76.400000,0.040223,0.000000,0.040223,0.000000,0.040223,0.000000
76.600000,0.040245,0.000000,0.040245,0.000000,0.040245,0.000000
76.800000,0.040267,0.000000,0.040267,0.000000,0.040267,0.000000
77.000000,0.040290,0.000000,0.040290,0.000000,0.040290,0.000000
77.200000,0.040312,0.000000,0.040312,0.000000,0.040312,0.000000
77.400000,0.040335,0.000000,0.040335,0.000000,0.040335,0.000000
77.600000,0.040357,0.000000,0.040357,0.000000,0.040357,0.000000
77.800000,0.040380,0.000000,0.040379,0.000000,0.040379,0.000000
78.000000,0.040402,0.000000,0.040402,0.000000,0.040402,0.000000
78.200000,0.040424,0.000000,0.040424,0.000000,0.040424,0.000000
78.400000,0.040447,0.000000,0.040447,0.000000,0.040447,0.000000
78.600000,0.040469,0.000000,0.040469,0.000000,0.040469,0.000000
78.800000,0.040491,0.000000,0.040491,0.000000,0.040491,0.000000
79.000000,0.040514,0.000000,0.040514,0.000000,0.040514,0.000000
79.200000,0.040536,0.000000,0.040536,0.000000,0.040536,0.000000
79.400000,0.040559,0.000000,0.040559,0.000000,0.040559,0.000000
79.600000,0.040581,0.000000,0.040581,0.000000,0.040581,0.000000
79.800000,0.040603,0.000000,0.040603,0.000000,0.040603,0.000000
80.000000,0.040626,0.000000,0.040626,0.000000,0.040626,0.000000
80.200000,0.040648,0.000000,0.040648,0.000000,0.040648,0.000000
80.400000,0.040670,0.000000,0.040670,0.000000,0.040670,0.000000
80.600000,0.040693,0.000000,0.040693,0.000000,0.040693,0.000000
80.800000,0.040715,0.000000,0.040715,0.000000,0.040715,0.000000
81.000000,0.040737,0.000000,0.040737,0.000000,0.040737,0.000000
81.200000,0.040759,0.000000,0.040759,0.000000,0.040759,0.000000
81.400000,0.040782,0.000000,0.040782,0.000000,0.040782,0.000000
81.600000,0.040804,0.000000,0.040804,0.000000,0.040804,0.000000
81.800000,0.040826,0.000000,0.040826,0.000000,0.040826,0.000000
82.000000,0.040848,0.000000,0.040848,0.000000,0.040848,0.000000
82.200000,0.040870,0.000000,0.040870,0.000000,0.040870,0.000000
82.400000,0.040892,0.000000,0.040892,0.000000,0.040892,0.000000
82.600000,0.040914,0.000000,0.040914,0.000000,0.040914,0.000000
82.800000,0.040936,0.000000,0.040936,0.000000,0.040936,0.000000
83.000000,0.040958,0.000000,0.040958,0.000000,0.040958,0.000000
83.200000,0.040981,0.000000,0.040980,0.000000,0.040980,0.000000
83.400000,0.041002,0.000000,0.041002,0.000000,0.041002,0.000000
83.600000,0.041024,0.000000,0.041024,0.000000,0.041024,0.000000
83.800000,0.041046,0.000000,0.041046,0.000000,0.041046,0.000000
84.000000,0.041068,0.000000,0.041068,0.000000,0.041068,0.000000
84.200000,0.041090,0.000000,0.041090,0.000000,0.041090,0.000000
84.400000,0.041112,0.000000,0.041112,0.000000,0.041112,0.000000
84.600000,0.041134,0.000000,0.041134,0.000000,0.041134,0.000000
84.800000,0.041156,0.000000,0.041156,0.000000,0.041156,0.000000
85.000000,0.041177,0.000000,0.041177,0.000000,0.041177,0.000000
85.200000,0.041199,0.000000,0.041199,0.000000,0.041199,0.000000
85.400000,0.041221,0.000000,0.041221,0.000000,0.041221,0.000000
85.600000,0.041242,0.000000,0.041242,0.000000,0.041242,0.000000
85.800000,0.041264,0.000000,0.041264,0.000000,0.041264,0.000000
86.000000,0.041286,0.000000,0.041286,0.000000,0.041286,0.000000
86.200000,0.041307,0.000000,0.041307,0.000000,0.041307,0.000000
86.400000,0.041329,0.000000,0.041329,0.000000,0.041329,0.000000
86.600000,0.041350,0.000000,0.041350,0.000000,0.041350,0.000000
86.800000,0.041372,0.000000,0.041371,0.000000,0.041371,0.000000
87.000000,0.041393,0.000000,0.041393,0.000000,0.041393,0.000000
87.200000,0.041414,0.000000,0.041414,0.000000,0.041414,0.000000
87.400000,0.041436,0.000000,0.041436,0.000000,0.041436,0.000000
87.600000,0.041457,0.000000,0.041457,0.000000,0.041457,0.000000
87.800000,0.041478,0.000000,0.041478,0.000000,0.041478,0.000000
88.000000,0.041499,0.000000,0.041499,0.000000,0.041499,0.000000
88.200000,0.041521,0.000000,0.041521,0.000000,0.041521,0.000000
88.400000,0.041542,0.000000,0.041542,0.000000,0.041542,0.000000
88.600000,0.041563,0.000000,0.041563,0.000000,0.041563,0.000000
88.800000,0.041584,0.000000,0.041584,0.000000,0.041584,0.000000
89.000000,0.041605,0.000000,0.041605,0.000000,0.041605,0.000000
89.200000,0.041626,0.000000,0.041626,0.000000,0.041626,0.000000
89.400000,0.041647,0.000000,0.041647,0.000000,0.041647,0.000000
89.600000,0.041668,0.000000,0.041668,0.000000,0.041668,0.000000
89.800000,0.041689,0.000000,0.041689,0.000000,0.041689,0.000000
90.000000,0.041709,0.000000,0.041709,0.000000,0.041709,0.000000
90.200000,0.041730,0.000000,0.041730,0.000000,0.041730,0.000000
90.400000,0.041751,0.000000,0.041751,0.000000,0.041751,0.000000
90.600000,0.041772,0.000000,0.041772,0.000000,0.041772,0.000000
90.800000,0.041792,0.000000,0.041792,0.000000,0.041792,0.000000
91.000000,0.041813,0.000000,0.041813,0.000000,0.041813,0.000000
91.200000,0.041834,0.000000,0.041834,0.000000,0.041834,0.000000
91.400000,0.041854,0.000000,0.041854,0.000000,0.041854,0.000000
91.600000,0.041875,0.000000,0.041875,0.000000,0.041875,0.000000
91.800000,0.041895,0.000000,0.041895,0.000000,0.041895,0.000000
92.000000,0.041916,0.000000,0.041916,0.000000,0.041916,0.000000
92.200000,0.041936,0.000000,0.041936,0.000000,0.041936,0.000000
92.400000,0.041956,0.000000,0.041956,0.000000,0.041956,0.000000
92.600000,0.041977,0.000000,0.041977,0.000000,0.041977,0.000000
92.800000,0.041997,0.000000,0.041997,0.000000,0.041997,0.000000
93.000000,0.042017,0.000000,0.042017,0.000000,0.042017,0.000000
93.200000,0.042037,0.000000,0.042037,0.000000,0.042037,0.000000
93.400000,0.042057,0.000000,0.042057,0.000000,0.042057,0.000000
93.600000,0.042077,0.000000,0.042077,0.000000,0.042077,0.000000
93.800000,0.042097,0.000000,0.042097,0.000000,0.042097,0.000000
94.000000,0.042117,0.000000,0.042117,0.000000,0.042117,0.000000
94.200000,0.042137,0.000000,0.042137,0.000000,0.042137,0.000000
94.400000,0.042157,0.000000,0.042157,0.000000,0.042157,0.000000
94.600000,0.042177,0.000000,0.042177,0.000000,0.042177,0.000000
94.800000,0.042197,0.000000,0.042197,0.000000,0.042197,0.000000
95.000000,0.042217,0.000000,0.042217,0.000000,0.042217,0.000000
95.200000,0.042236,0.000000,0.042236,0.000000,0.042236,0.000000
95.400000,0.042256,0.000000,0.042256,0.000000,0.042256,0.000000
95.600000,0.042276,0.000000,0.042276,0.000000,0.042276,0.000000
95.800000,0.042295,0.000000,0.042295,0.000000,0.042295,0.000000
96.000000,0.042315,0.000000,0.042315,0.000000,0.042315,0.000000
96.200000,0.042334,0.000000,0.042334,0.000000,0.042334,0.000000
96.400000,0.042354,0.000000,0.042354,0.000000,0.042354,0.000000
96.600000,0.042373,0.000000,0.042373,0.000000,0.042373,0.000000
96.800000,0.042393,0.000000,0.042393,0.000000,0.042393,0.000000
97.000000,0.042412,0.000000,0.042412,0.000000,0.042412,0.000000
97.200000,0.042431,0.000000,0.042431,0.000000,0.042431,0.000000
97.400000,0.042451,0.000000,0.042451,0.000000,0.042451,0.000000
97.600000,0.042470,0.000000,0.042470,0.000000,0.042470,0.000000
97.800000,0.042489,0.000000,0.042489,0.000000,0.042489,0.000000
98.000000,0.042508,0.000000,0.042508,0.000000,0.042508,0.000000
98.200000,0.042527,0.000000,0.042527,0.000000,0.042527,0.000000
98.400000,0.042546,0.000000,0.042546,0.000000,0.042546,0.000000
98.600000,0.042565,0.000000,0.042565,0.000000,0.042565,0.000000
98.800000,0.042584,0.000000,0.042584,0.000000,0.042584,0.000000
99.000000,0.042603,0.000000,0.042603,0.000000,0.042603,0.000000
99.200000,0.042622,0.000000,0.042622,0.000000,0.042622,0.000000
99.400000,0.042641,0.000000,0.042641,0.000000,0.042641,0.000000
99.600000,0.042659,0.000000,0.042659,0.000000,0.042659,0.000000
99.800000,0.042678,0.000000,0.042678,0.000000,0.042678,0.000000
100.000000,0.042697,0.000000,0.042697,0.000000,0.042697,0.000000
100.200000,0.042715,0.000000,0.042715,0.000000,0.042715,0.000000
100.400000,0.042734,0.000000,0.042734,0.000000,0.042734,0.000000
100.600000,0.042753,0.000000,0.042753,0.000000,0.042753,0.000000
100.800000,0.042771,0.000000,0.042771,0.000000,0.042771,0.000000
101.000000,0.042790,0.000000,0.042790,0.000000,0.042790,0.000000
101.200000,0.042808,0.000000,0.042808,0.000000,0.042808,0.000000
101.400000,0.042826,0.000000,0.042826,0.000000,0.042826,0.000000
101.600000,0.042845,0.000000,0.042845,0.000000,0.042845,0.000000
101.800000,0.042863,0.000000,0.042863,0.000000,0.042863,0.000000
102.000000,0.042881,0.000000,0.042881,0.000000,0.042881,0.000000
102.200000,0.042899,0.000000,0.042899,0.000000,0.042899,0.000000
102.400000,0.042918,0.000000,0.042918,0.000000,0.042918,0.000000
102.600000,0.042936,0.000000,0.042936,0.000000,0.042936,0.000000
102.800000,0.042954,0.000000,0.042954,0.000000,0.042954,0.000000
103.000000,0.042972,0.000000,0.042972,0.000000,0.042972,0.000000
103.200000,0.042990,0.000000,0.042990,0.000000,0.042990,0.000000
103.400000,0.043008,0.000000,0.043008,0.000000,0.043008,0.000000
103.600000,0.043026,0.000000,0.043026,0.000000,0.043026,0.000000
103.800000,0.043044,0.000000,0.043044,0.000000,0.043044,0.000000
104.000000,0.043061,0.000000,0.043061,0.000000,0.043061,0.000000
104.200000,0.043079,0.000000,0.043079,0.000000,0.043079,0.000000
104.400000,0.043097,0.000000,0.043097,0.000000,0.043097,0.000000
104.600000,0.043115,0.000000,0.043115,0.000000,0.043115,0.000000
104.800000,0.043132,0.000000,0.043132,0.000000,0.043132,0.000000
105.000000,0.043150,0.000000,0.043150,0.000000,0.043150,0.000000
105.200000,0.043167,0.000000,0.043167,0.000000,0.043167,0.000000
105.400000,0.043185,0.000000,0.043185,0.000000,0.043185,0.000000
105.600000,0.043202,0.000000,0.043202,0.000000,0.043202,0.000000
105.800000,0.043220,0.000000,0.043220,0.000000,0.043220,0.000000
106.000000,0.043237,0.000000,0.043237,0.000000,0.043237,0.000000
106.200000,0.043255,0.000000,0.043255,0.000000,0.043255,0.000000
106.400000,0.043272,0.000000,0.043272,0.000000,0.043272,0.000000
106.600000,0.043289,0.000000,0.043289,0.000000,0.043289,0.000000
106.800000,0.043306,0.000000,0.043306,0.000000,0.043306,0.000000
107.000000,0.043324,0.000000,0.043324,0.000000,0.043324,0.000000
107.200000,0.043341,0.000000,0.043341,0.000000,0.043341,0.000000
107.400000,0.043358,0.000000,0.043358,0.000000,0.043358,0.000000
107.600000,0.043375,0.000000,0.043375,0.000000,0.043375,0.000000
107.800000,0.043392,0.000000,0.043392,0.000000,0.043392,0.000000
108.000000,0.043409,0.000000,0.043409,0.000000,0.043409,0.000000
108.200000,0.043426,0.000000,0.043426,0.000000,0.043426,0.000000
108.400000,0.043443,0.000000,0.043443,0.000000,0.043443,0.000000
108.600000,0.043460,0.000000,0.043460,0.000000,0.043460,0.000000
108.800000,0.043476,0.000000,0.043476,0.000000,0.043476,0.000000
109.000000,0.043493,0.000000,0.043493,0.000000,0.043493,0.000000
109.200000,0.043510,0.000000,0.043510,0.000000,0.043510,0.000000
109.400000,0.043527,0.000000,0.043527,0.000000,0.043527,0.000000
109.600000,0.043543,0.000000,0.043543,0.000000,0.043543,0.000000
109.800000,0.043560,0.000000,0.043560,0.000000,0.043560,0.000000
110.000000,0.043576,0.000000,0.043576,0.000000,0.043576,0.000000
110.200000,0.043593,0.000000,0.043593,0.000000,0.043593,0.000000
110.400000,0.043609,0.000000,0.043609,0.000000,0.043609,0.000000
110.600000,0.043626,0.000000,0.043626,0.000000,0.043626,0.000000
110.800000,0.043642,0.000000,0.043642,0.000000,0.043642,0.000000
111.000000,0.043659,0.000000,0.043659,0.000000,0.043659,0.000000
111.200000,0.043675,0.000000,0.043675,0.000000,0.043675,0.000000
111.400000,0.043691,0.000000,0.043691,0.000000,0.043691,0.000000
111.600000,0.043708,0.000000,0.043708,0.000000,0.043708,0.000000
111.800000,0.043724,0.000000,0.043724,0.000000,0.043724,0.000000
112.000000,0.043740,0.000000,0.043740,0.000000,0.043740,0.000000
112.200000,0.043756,0.000000,0.043756,0.000000,0.043756,0.000000
112.400000,0.043772,0.000000,0.043772,0.000000,0.043772,0.000000
112.600000,0.043788,0.000000,0.043788,0.000000,0.043788,0.000000
112.800000,0.043804,0.000000,0.043804,0.000000,0.043804,0.000000
113.000000,0.043820,0.000000,0.043820,0.000000,0.043820,0.000000
113.200000,0.043836,0.000000,0.043836,0.000000,0.043836,0.000000
113.400000,0.043852,0.000000,0.043852,0.000000,0.043852,0.000000
113.600000,0.043868,0.000000,0.043868,0.000000,0.043868,0.000000
113.800000,0.043884,0.000000,0.043884,0.000000,0.043884,0.000000
114.000000,0.043900,0.000000,0.043900,0.000000,0.043900,0.000000
114.200000,0.043916,0.000000,0.043916,0.000000,0.043916,0.000000
114.400000,0.043931,0.000000,0.043931,0.000000,0.043931,0.000000
114.600000,0.043947,0.000000,0.043947,0.000000,0.043947,0.000000
114.800000,0.043963,0.000000,0.043963,0.000000,0.043963,0.000000
115.000000,0.043978,0.000000,0.043978,0.000000,0.043978,0.000000
115.200000,0.043994,0.000000,0.043994,0.000000,0.043994,0.000000
115.400000,0.044009,0.000000,0.044009,0.000000,0.044009,0.000000
115.600000,0.044025,0.000000,0.044025,0.000000,0.044025,0.000000
115.800000,0.044040,0.000000,0.044040,0.000000,0.044040,0.000000
116.000000,0.044056,0.000000,0.044056,0.000000,0.044056,0.000000
116.200000,0.044071,0.000000,0.044071,0.000000,0.044071,0.000000
116.400000,0.044087,0.000000,0.044087,0.000000,0.044087,0.000000
116.600000,0.044102,0.000000,0.044102,0.000000,0.044102,0.000000
116.800000,0.044117,0.000000,0.044117,0.000000,0.044117,0.000000
117.000000,0.044132,0.000000,0.044132,0.000000,0.044132,0.000000
117.200000,0.044148,0.000000,0.044148,0.000000,0.044148,0.000000
117.400000,0.044163,0.000000,0.044163,0.000000,0.044163,0.000000
117.600000,0.044178,0.000000,0.044178,0.000000,0.044178,0.000000
117.800000,0.044193,0.000000,0.044193,0.000000,0.044193,0.000000
118.000000,0.044208,0.000000,0.044208,0.000000,0.044208,0.000000
118.200000,0.044223,0.000000,0.044223,0.000000,0.044223,0.000000
118.400000,0.044238,0.000000,0.044238,0.000000,0.044238,0.000000
118.600000,0.044253,0.000000,0.044253,0.000000,0.044253,0.000000
118.800000,0.044268,0.000000,0.044268,0.000000,0.044268,0.000000
119.000000,0.044283,0.000000,0.044283,0.000000,0.044283,0.000000
119.200000,0.044298,0.000000,0.044298,0.000000,0.044298,0.000000
119.400000,0.044313,0.000000,0.044313,0.000000,0.044313,0.000000
119.600000,0.044327,0.000000,0.044327,0.000000,0.044327,0.000000
119.800000,0.044342,0.000000,0.044342,0.000000,0.044342,0.000000
120.000000,0.044357,0.000000,0.044357,0.000000,0.044357,0.000000
120.200000,0.044372,0.000000,0.044371,0.000000,0.044371,0.000000
120.400000,0.044386,0.000000,0.044386,0.000000,0.044386,0.000000
120.600000,0.044401,0.000000,0.044401,0.000000,0.044401,0.000000
120.800000,0.044415,0.000000,0.044415,0.000000,0.044415,0.000000
121.000000,0.044430,0.000000,0.044430,0.000000,0.044430,0.000000
121.200000,0.044444,0.000000,0.044444,0.000000,0.044444,0.000000
121.400000,0.044459,0.000000,0.044459,0.000000,0.044459,0.000000
121.600000,0.044473,0.000000,0.044473,0.000000,0.044473,0.000000
121.800000,0.044488,0.000000,0.044488,0.000000,0.044488,0.000000
122.000000,0.044502,0.000000,0.044502,0.000000,0.044502,0.000000
122.200000,0.044516,0.000000,0.044516,0.000000,0.044516,0.000000
122.400000,0.044531,0.000000,0.044531,0.000000,0.044531,0.000000
122.600000,0.044545,0.000000,0.044545,0.000000,0.044545,0.000000
122.800000,0.044559,0.000000,0.044559,0.000000,0.044559,0.000000
123.000000,0.044573,0.000000,0.044573,0.000000,0.044573,0.000000
123.200000,0.044588,0.000000,0.044588,0.000000,0.044588,0.000000
123.400000,0.044602,0.000000,0.044602,0.000000,0.044602,0.000000
123.600000,0.044616,0.000000,0.044616,0.000000,0.044616,0.000000
123.800000,0.044630,0.000000,0.044630,0.000000,0.044630,0.000000
124.000000,0.044644,0.000000,0.044644,0.000000,0.044644,0.000000
124.200000,0.044658,0.000000,0.044658,0.000000,0.044658,0.000000
124.400000,0.044672,0.000000,0.044672,0.000000,0.044672,0.000000
124.600000,0.044686,0.000000,0.044686,0.000000,0.044686,0.000000
124.800000,0.044700,0.000000,0.044700,0.000000,0.044700,0.000000
125.000000,0.044714,0.000000,0.044714,0.000000,0.044714,0.000000
125.200000,0.044728,0.000000,0.044728,0.000000,0.044728,0.000000
125.400000,0.044741,0.000000,0.044741,0.000000,0.044741,0.000000
125.600000,0.044755,0.000000,0.044755,0.000000,0.044755,0.000000
125.800000,0.044769,0.000000,0.044769,0.000000,0.044769,0.000000
126.000000,0.044783,0.000000,0.044783,0.000000,0.044783,0.000000
126.200000,0.044796,0.000000,0.044796,0.000000,0.044796,0.000000
126.400000,0.044810,0.000000,0.044810,0.000000,0.044810,0.000000
126.600000,0.044824,0.000000,0.044824,0.000000,0.044824,0.000000
126.800000,0.044837,0.000000,0.044837,0.000000,0.044837,0.000000
127.000000,0.044851,0.000000,0.044851,0.000000,0.044851,0.000000
127.200000,0.044864,0.000000,0.044864,0.000000,0.044864,0.000000
127.400000,0.044878,0.000000,0.044878,0.000000,0.044878,0.000000
127.600000,0.044891,0.000000,0.044891,0.000000,0.044891,0.000000
127.800000,0.044905,0.000000,0.044905,0.000000,0.044905,0.000000
128.000000,0.044918,0.000000,0.044918,0.000000,0.044918,0.000000
128.200000,0.044932,0.000000,0.044932,0.000000,0.044932,0.000000
128.400000,0.044945,0.000000,0.044945,0.000000,0.044945,0.000000
128.600000,0.044958,0.000000,0.044958,0.000000,0.044958,0.000000
128.800000,0.044972,0.000000,0.044972,0.000000,0.044972,0.000000
129.000000,0.044985,0.000000,0.044985,0.000000,0.044985,0.000000
129.200000,0.044998,0.000000,0.044998,0.000000,0.044998,0.000000
129.400000,0.045011,0.000000,0.045011,0.000000,0.045011,0.000000
129.600000,0.045025,0.000000,0.045025,0.000000,0.045025,0.000000
129.800000,0.045038,0.000000,0.045038,0.000000,0.045038,0.000000
130.000000,0.045051,0.000000,0.045051,0.000000,0.045051,0.000000
130.200000,0.045064,0.000000,0.045064,0.000000,0.045064,0.000000
130.400000,0.045077,0.000000,0.045077,0.000000,0.045077,0.000000
130.600000,0.045090,0.000000,0.045090,0.000000,0.045090,0.000000
130.800000,0.045103,0.000000,0.045103,0.000000,0.045103,0.000000
131.000000,0.045116,0.000000,0.045116,0.000000,0.045116,0.000000
131.200000,0.045129,0.000000,0.045129,0.000000,0.045129,0.000000
131.400000,0.045142,0.000000,0.045142,0.000000,0.045142,0.000000
131.600000,0.045155,0.000000,0.045155,0.000000,0.045155,0.000000
131.800000,0.045167,0.000000,0.045167,0.000000,0.045167,0.000000
132.000000,0.045180,0.000000,0.045180,0.000000,0.045180,0.000000
132.200000,0.045193,0.000000,0.045193,0.000000,0.045193,0.000000
132.400000,0.045206,0.000000,0.045206,0.000000,0.045206,0.000000
132.600000,0.045219,0.000000,0.045219,0.000000,0.045219,0.000000
132.800000,0.045231,0.000000,0.045231,0.000000,0.045231,0.000000
133.000000,0.045244,0.000000,0.045244,0.000000,0.045244,0.000000
133.200000,0.045257,0.000000,0.045257,0.000000,0.045257,0.000000
133.400000,0.045269,0.000000,0.045269,0.000000,0.045269,0.000000
133.600000,0.045282,0.000000,0.045282,0.000000,0.045282,0.000000
133.800000,0.045294,0.000000,0.045294,0.000000,0.045294,0.000000
134.000000,0.045307,0.000000,0.045307,0.000000,0.045307,0.000000
134.200000,0.045320,0.000000,0.045320,0.000000,0.045320,0.000000
134.400000,0.045332,0.000000,0.045332,0.000000,0.045332,0.000000
134.600000,0.045344,0.000000,0.045344,0.000000,0.045344,0.000000
134.800000,0.045357,0.000000,0.045357,0.000000,0.045357,0.000000
135.000000,0.045369,0.000000,0.045369,0.000000,0.045369,0.000000
135.200000,0.045382,0.000000,0.045382,0.000000,0.045382,0.000000
135.400000,0.045394,0.000000,0.045394,0.000000,0.045394,0.000000
135.600000,0.045406,0.000000,0.045406,0.000000,0.045406,0.000000
135.800000,0.045419,0.000000,0.045419,0.000000,0.045419,0.000000
136.000000,0.045431,0.000000,0.045431,0.000000,0.045431,0.000000
136.200000,0.045443,0.000000,0.045443,0.000000,0.045443,0.000000
136.400000,0.045455,0.000000,0.045455,0.000000,0.045455,0.000000
136.600000,0.045468,0.000000,0.045468,0.000000,0.045468,0.000000
136.800000,0.045480,0.000000,0.045480,0.000000,0.045480,0.000000
137.000000,0.045492,0.000000,0.045492,0.000000,0.045492,0.000000
137.200000,0.045504,0.000000,0.045504,0.000000,0.045504,0.000000
137.400000,0.045516,0.000000,0.045516,0.000000,0.045516,0.000000
137.600000,0.045528,0.000000,0.045528,0.000000,0.045528,0.000000
137.800000,0.045540,0.000000,0.045540,0.000000,0.045540,0.000000
138.000000,0.045552,0.000000,0.045552,0.000000,0.045552,0.000000
138.200000,0.045564,0.000000,0.045564,0.000000,0.045564,0.000000
138.400000,0.045576,0.000000,0.045576,0.000000,0.045576,0.000000
138.600000,0.045588,0.000000,0.045588,0.000000,0.045588,0.000000
138.800000,0.045600,0.000000,0.045600,0.000000,0.045600,0.000000
139.000000,0.045612,0.000000,0.045612,0.000000,0.045612,0.000000
139.200000,0.045624,0.000000,0.045624,0.000000,0.045624,0.000000
139.400000,0.045635,0.000000,0.045635,0.000000,0.045635,0.000000
139.600000,0.045647,0.000000,0.045647,0.000000,0.045647,0.000000
139.800000,0.045659,0.000000,0.045659,0.000000,0.045659,0.000000
140.000000,0.045671,0.000000,0.045671,0.000000,0.045671,0.000000
140.200000,0.045682,0.000000,0.045682,0.000000,0.045682,0.000000
140.400000,0.045694,0.000000,0.045694,0.000000,0.045694,0.000000
140.600000,0.045706,0.000000,0.045706,0.000000,0.045706,0.000000
140.800000,0.045718,0.000000,0.045718,0.000000,0.045718,0.000000
141.000000,0.045729,0.000000,0.045729,0.000000,0.045729,0.000000
141.200000,0.045741,0.000000,0.045741,0.000000,0.045741,0.000000
141.400000,0.045752,0.000000,0.045752,0.000000,0.045752,0.000000
141.600000,0.045764,0.000000,0.045764,0.000000,0.045764,0.000000
141.800000,0.045775,0.000000,0.045775,0.000000,0.045775,0.000000
142.000000,0.045787,0.000000,0.045787,0.000000,0.045787,0.000000
142.200000,0.045798,0.000000,0.045798,0.000000,0.045798,0.000000
142.400000,0.045810,0.000000,0.045810,0.000000,0.045810,0.000000
142.600000,0.045821,0.000000,0.045821,0.000000,0.045821,0.000000
142.800000,0.045833,0.000000,0.045833,0.000000,0.045833,0.000000
143.000000,0.045844,0.000000,0.045844,0.000000,0.045844,0.000000
143.200000,0.045855,0.000000,0.045855,0.000000,0.045855,0.000000
143.400000,0.045867,0.000000,0.045867,0.000000,0.045867,0.000000
143.600000,0.045878,0.000000,0.045878,0.000000,0.045878,0.000000
143.800000,0.045889,0.000000,0.045889,0.000000,0.045889,0.000000
144.000000,0.045901,0.000000,0.045901,0.000000,0.045901,0.000000
144.200000,0.045912,0.000000,0.045912,0.000000,0.045912,0.000000
144.400000,0.045923,0.000000,0.045923,0.000000,0.045923,0.000000
144.600000,0.045934,0.000000,0.045934,0.000000,0.045934,0.000000
144.800000,0.045945,0.000000,0.045945,0.000000,0.045945,0.000000
145.000000,0.045957,0.000000,0.045957,0.000000,0.045957,0.000000
145.200000,0.045968,0.000000,0.045968,0.000000,0.045968,0.000000
145.400000,0.045979,0.000000,0.045979,0.000000,0.045979,0.000000
145.600000,0.045990,0.000000,0.045990,0.000000,0.045990,0.000000
145.800000,0.046001,0.000000,0.046001,0.000000,0.046001,0.000000
146.000000,0.046012,0.000000,0.046012,0.000000,0.046012,0.000000
146.200000,0.046023,0.000000,0.046023,0.000000,0.046023,0.000000
146.400000,0.046034,0.000000,0.046034,0.000000,0.046034,0.000000
146.600000,0.046045,0.000000,0.046045,0.000000,0.046045,0.000000
146.800000,0.046056,0.000000,0.046056,0.000000,0.046056,0.000000
147.000000,0.046067,0.000000,0.046067,0.000000,0.046067,0.000000
147.200000,0.046078,0.000000,0.046078,0.000000,0.046078,0.000000
147.400000,0.046088,0.000000,0.046088,0.000000,0.046088,0.000000
147.600000,0.046099,0.000000,0.046099,0.000000,0.046099,0.000000
147.800000,0.046110,0.000000,0.046110,0.000000,0.046110,0.000000
148.000000,0.046121,0.000000,0.046121,0.000000,0.046121,0.000000
148.200000,0.046132,0.000000,0.046132,0.000000,0.046132,0.000000
148.400000,0.046142,0.000000,0.046142,0.000000,0.046142,0.000000
148.600000,0.046153,0.000000,0.046153,0.000000,0.046153,0.000000
148.800000,0.046164,0.000000,0.046164,0.000000,0.046164,0.000000
149.000000,0.046175,0.000000,0.046175,0.000000,0.046175,0.000000
149.200000,0.046185,0.000000,0.046185,0.000000,0.046185,0.000000
149.400000,0.046196,0.000000,0.046196,0.000000,0.046196,0.000000
149.600000,0.046207,0.000000,0.046206,0.000000,0.046206,0.000000
149.800000,0.046217,0.000000,0.046217,0.000000,0.046217,0.000000
150.000000,0.046228,0.000000,0.046228,0.000000,0.046228,0.000000


==> BDT1Hinf.csv <==
X,CSDP,FSDP,CSOCP,FSOCP,CPARA,FPARA
1.042317,12.729592,125.695793,12.249608,66.215757,8.645216,120.205808
1.086426,12.965546,122.918860,12.469383,64.819409,8.818034,117.939809
1.132400,13.206036,120.202263,12.693043,63.467069,8.994387,118.240337
1.180321,13.450860,117.576909,12.920999,62.142745,9.174347,113.545109
1.230269,13.700112,115.036036,13.153356,60.872961,9.357984,113.711461
1.282331,13.953892,112.570520,13.390205,59.636720,9.545374,111.173851
1.336596,14.212301,110.161115,13.631659,58.433015,9.736590,109.026070
1.393157,14.475443,107.806598,13.877856,57.265757,9.931710,105.546891
1.452112,14.743426,105.507440,14.128534,56.083941,10.130809,103.847337
1.513561,15.016361,103.249387,14.383780,54.861942,10.333967,102.235076
1.577611,15.294361,101.034018,14.643828,53.628529,10.541266,100.665044
1.644372,15.577544,98.870278,14.909321,52.395168,10.752790,98.972968
1.713957,15.866028,96.763660,15.180283,51.253704,10.968627,97.633852
1.786488,16.159935,94.708735,15.455863,50.157579,11.188869,96.169981
1.862087,16.459392,92.697456,15.736732,49.078595,11.413614,94.726926
1.940886,16.764526,90.726811,16.023063,48.062397,11.642959,93.580900
2.023019,17.075467,88.814822,16.315010,47.021618,11.870909,91.670786
2.108628,17.392351,86.967708,16.611692,46.050376,12.096904,89.811160
2.197860,17.715315,85.220625,16.913246,45.076960,12.327450,88.022934
2.290868,18.044499,83.551348,17.219595,44.118930,12.562630,86.310180
2.387811,18.380045,81.979932,17.531121,43.177504,12.801828,84.570162
2.488857,18.702649,80.551387,17.848629,42.255065,13.045833,82.865320
2.594179,19.026887,79.156097,18.172235,41.351478,13.294746,81.225097
2.703958,19.357295,77.780517,18.502162,40.463188,13.548663,79.659474
2.818383,19.694000,76.424358,18.838318,39.597499,13.804492,78.161634
2.937650,20.037129,75.087335,19.180920,38.750686,14.064102,76.664022
3.061963,20.386815,73.769172,19.530354,37.909975,14.328986,75.218180
3.191538,20.743190,72.469597,19.886759,37.076348,14.599223,73.797586
3.326596,21.106391,71.188348,20.250007,36.265799,14.874924,72.394854
3.467369,21.476558,69.925165,20.620234,35.509690,15.156204,71.020421
3.614099,21.853832,68.679798,20.997819,34.755131,15.443178,69.669352
3.767038,22.238359,67.452000,21.382523,34.000418,15.735964,68.366756
3.926449,22.630288,66.241531,21.774496,33.266727,16.034681,67.117482
4.092607,23.029768,65.050505,22.174106,32.559479,16.339450,65.879290
4.265795,23.436954,63.889451,22.581622,31.855202,16.650396,64.636861
4.446313,23.852003,62.749950,22.997347,31.176985,16.967632,63.410388
4.634469,24.275076,61.626793,23.421233,30.500896,17.288400,62.127599
4.830588,24.706336,60.521850,23.852261,29.859630,17.590067,60.710543
5.035006,25.145950,59.432612,24.291381,29.231526,17.887445,59.433078
5.248075,25.594089,58.358864,24.739334,28.608873,18.190313,58.210919
5.470160,26.050925,57.300395,25.196374,27.990327,18.498799,57.018941
5.701643,26.516637,56.257001,25.662623,27.382699,18.812599,55.830239
5.942922,26.991404,55.228481,26.138159,26.799588,19.131736,54.661730
6.194411,27.475412,54.214637,26.592225,26.641065,19.456770,53.496209
6.456542,27.968848,53.215277,27.088037,26.041300,19.788078,52.332223
6.729767,28.471904,52.230213,27.623440,25.050625,20.125528,51.213379
7.014553,28.984776,51.259259,28.138272,24.482800,20.468411,50.134633
7.311391,29.507663,50.302235,28.663232,23.926136,20.816424,49.073381
7.620790,30.040768,49.358964,29.198590,23.376113,21.170247,48.049185
7.943282,30.584300,48.429270,29.744553,22.835328,21.530941,47.024106
8.279422,31.138469,47.512985,30.301764,22.300646,21.899187,46.030754
8.629785,31.703492,46.609941,30.871321,21.759202,22.273968,45.025552
8.994976,32.279589,45.719974,31.451903,21.252829,22.655874,44.085773
9.375620,32.866984,44.842923,32.044029,20.803870,23.042863,43.146834
9.772372,33.465905,43.978630,32.646691,20.347523,23.437069,42.229670
10.185914,34.076587,43.126941,33.260287,19.887651,23.837666,41.356625
10.616956,34.699268,42.287704,33.886670,19.429770,24.244901,40.544005
11.066238,35.334189,41.460768,34.525286,18.991387,24.659010,39.697755
11.534533,35.981598,40.645989,35.175998,18.560025,25.080957,38.890865
12.022644,36.641749,39.846313,35.839142,18.128837,25.510911,38.096550
12.531412,37.314896,39.064710,36.516389,17.685223,25.949041,37.314620
13.061709,38.001304,38.294698,37.207238,17.288123,26.395521,36.545165
13.614447,38.701239,37.548257,37.911590,16.882894,26.846460,35.855403
14.190575,39.414974,36.819269,38.630276,16.481993,27.301783,35.242913
14.791084,40.142786,36.101184,39.362389,16.087704,27.765698,34.639972
15.417005,40.884959,35.393864,40.109055,15.713854,28.238384,34.045780
16.069413,41.641781,34.697169,40.870573,15.351405,28.720024,33.460515
16.749429,42.413546,34.010965,41.646853,14.990032,29.209948,32.862298
17.458222,43.200555,33.335116,42.438200,14.636883,29.708578,32.258295
18.197009,44.003113,32.669492,43.245264,14.301664,30.216678,31.666850
18.967059,44.821530,32.013964,44.068362,13.973043,30.734446,31.085348
19.769696,45.656126,31.368403,44.910004,13.622644,31.262083,30.512454
20.606299,46.507222,30.732684,45.770312,13.303992,31.799794,29.947972
21.478305,47.375150,30.106684,46.643772,13.002929,32.347790,29.391909
22.387211,48.260243,29.490280,47.531542,12.698453,32.906285,28.844053
23.334581,49.162845,28.883354,48.438644,12.392275,33.475496,28.304283
24.322040,50.083304,28.285786,49.366969,12.078420,34.055646,27.772528
25.351286,51.021976,27.697460,50.316109,11.757827,34.646962,27.238967
26.424088,51.979221,27.118263,51.286676,11.437193,35.251170,26.703452
27.542287,52.955408,26.548136,52.274228,11.114826,35.867107,26.166147
28.707806,53.950913,25.986908,53.280731,10.798058,36.495018,25.636641
29.922646,54.966118,25.434471,54.307290,10.488417,37.135157,25.114865
31.188896,56.001412,24.890715,55.354296,10.268258,37.787779,24.600787
32.508730,57.057191,24.355534,56.422152,10.066225,38.453148,24.094258
33.884416,58.133860,23.828823,57.511263,9.872579,39.131531,23.595176
35.318317,59.231828,23.310477,58.618033,9.680337,39.823203,23.158033
36.812897,60.351515,22.802755,59.738597,9.447827,40.528444,22.733618
38.370725,61.493347,22.310217,60.881413,9.219917,41.247539,22.315902
39.994475,62.657756,21.825740,62.047643,8.987471,41.980779,21.904743
41.686938,63.845186,21.349050,63.246570,8.744215,42.728464,21.500311
43.451022,65.056084,20.880046,64.467550,8.534136,43.489428,21.090849
45.289758,66.290909,20.418627,65.719135,8.325278,44.263124,20.670985
47.206304,67.550125,19.964694,66.979687,8.121226,45.051962,20.258019
49.203954,68.834206,19.518151,68.266475,7.917942,45.856255,19.851574
51.286138,70.143635,19.078901,69.588633,7.705463,46.676319,19.452096
53.456436,71.478900,18.650342,70.932508,7.523636,47.512479,19.059487
55.718575,72.840502,18.229088,72.305007,7.322859,48.365068,18.673401
58.076442,74.228948,17.814769,73.708122,7.125484,49.234427,18.293915
60.534087,75.644753,17.407292,75.142490,6.947564,50.120908,17.921008
63.095734,77.088443,17.006565,76.587127,6.773364,51.024870,17.554391
65.765784,78.560551,16.612497,78.060110,6.602708,51.946685,17.193982
68.548823,80.061621,16.224997,79.563575,6.434771,52.886730,16.839733
71.449633,81.592205,15.843978,81.095253,6.270983,53.845395,16.495199
74.473197,83.152864,15.469352,82.678736,6.073747,54.823077,16.162576
77.624712,84.744170,15.101032,84.294753,5.912191,55.820182,15.836284
80.909590,86.366701,14.738932,85.935354,5.766834,56.837122,15.517779
84.333476,88.021049,14.383529,87.600151,5.614301,57.874319,15.222294
87.902252,89.707812,14.036776,89.287782,5.466602,58.932204,14.938586
91.622049,91.427600,13.695902,91.034842,5.310026,60.011214,14.665616
95.499259,93.181032,13.360857,92.788824,5.174825,61.111797,14.397453
99.540542,94.968737,13.036312,94.573435,5.040990,62.234408,14.133555
103.752842,96.791354,12.718116,96.395831,4.904331,63.378558,13.866973
108.143395,98.649533,12.405291,98.273184,4.764513,64.544328,13.595369
112.719746,100.543932,12.097758,100.192886,4.626176,65.733436,13.328143
117.489755,102.475221,11.796093,102.131807,4.507966,66.946384,13.065517
122.461620,104.444081,11.502657,104.096026,4.387857,68.183689,12.807287
127.643881,106.451200,11.217186,106.099807,4.265349,69.445874,12.553150
133.045442,108.497280,10.936483,108.169008,4.145217,70.733478,12.303071
138.675583,110.583032,10.660543,110.259611,4.024695,72.047047,12.056978
144.543977,112.709176,10.389498,112.392752,3.914797,73.387139,11.814905
150.660707,114.876443,10.122987,114.586796,3.797031,74.754322,11.584096
157.036280,117.085576,9.863726,116.795145,3.692631,76.149177,11.363557
163.681652,119.337326,9.609632,119.048913,3.583387,77.572293,11.146767
170.608239,121.632455,9.359742,121.344180,3.485050,79.024271,10.933493
177.827941,123.971732,9.113994,123.677772,3.386215,80.505722,10.729664
185.353162,126.355941,8.872327,126.056331,3.289277,82.017270,10.534224
193.196832,128.785869,8.634681,128.480761,3.194201,83.559548,10.343970
201.372425,131.262315,8.400998,130.976795,3.088750,85.133203,10.157299
209.893988,133.786086,8.172609,133.531181,2.996747,86.738891,9.974417
218.776162,136.357996,7.948199,136.097100,2.907642,88.377283,9.794802
228.034207,138.978865,7.727530,138.743388,2.813317,90.049060,9.618666
237.684029,141.649519,7.510556,141.414269,2.728254,91.754918,9.446371
247.742206,144.370787,7.297230,144.169992,2.637157,93.490278,9.270831
258.226019,147.143503,7.087512,146.937720,2.555323,95.259691,9.096993
269.153480,149.968499,6.881363,149.784195,2.465758,97.065065,8.926063
280.543364,152.846606,6.678749,152.702209,2.385905,98.907149,8.758037
292.415238,155.778648,6.479639,155.630306,2.309328,100.786710,8.592413
304.789499,158.765442,6.284010,158.644298,2.230302,102.704528,8.428993
317.687407,161.807789,6.091843,161.687332,2.155346,104.661400,8.272276
331.131121,164.906472,5.903125,164.794675,2.083232,106.651948,8.103897
345.143739,168.062245,5.717852,167.947861,2.013046,108.682921,7.940482
359.749335,171.275828,5.536030,171.158872,1.944379,110.755281,7.779925
374.973002,174.547894,5.357672,174.428376,1.877229,112.869898,7.622091
390.840896,177.879062,5.182804,177.792179,1.807918,115.027656,7.466968
407.380278,181.269882,5.011464,181.226797,1.738704,117.229458,7.315977
424.619564,184.720822,4.843701,184.679810,1.676535,119.476223,7.177972
442.588372,188.232260,4.679578,188.189362,1.615764,121.768887,7.042620
461.317575,191.804473,4.519167,191.759587,1.556532,124.108403,6.909180
480.839348,195.437627,4.362553,195.390626,1.498856,126.495743,6.777471
501.187234,199.131774,4.209825,199.103031,1.440111,128.931898,6.651471
522.396189,202.886847,4.061081,202.886079,1.384584,131.417878,6.532127
544.502653,206.702651,3.916422,206.701863,1.331843,133.854241,6.396387
567.544605,210.578844,3.775956,210.578042,1.280729,136.263079,6.250905
591.561634,214.514914,3.639799,214.514121,1.231269,138.718498,6.107986
616.595002,218.510132,3.508077,218.509327,1.183506,141.213544,5.961082
642.687717,222.563511,3.380935,222.562698,1.137471,143.755948,5.816542
669.884609,226.673762,3.258534,226.672945,1.093210,146.346920,5.674574
698.232404,230.839266,3.141050,230.838450,1.050774,148.987421,5.535238
727.779805,235.058099,3.028662,235.057290,1.010215,151.678457,5.401424
758.577575,239.328115,2.921531,239.327319,0.971578,154.421105,5.272857
790.678628,243.647112,2.819769,243.646332,0.934899,157.216890,5.144664
824.138115,248.013067,2.723413,248.012307,0.900184,160.067307,5.016047
859.013522,252.424400,2.632394,252.423660,0.867412,162.973373,4.889466
895.364766,256.880180,2.546532,256.879458,0.836525,165.936696,4.764772
933.254301,261.380228,2.465549,261.379520,0.807433,168.959062,4.641844
972.747224,265.925079,2.389097,265.924380,0.780023,172.042392,4.525312
1013.911386,270.515846,2.316796,270.515148,0.754167,175.187768,4.414435
1056.817509,275.154040,2.248267,275.153336,0.729742,178.395799,4.305756
1101.539310,279.841408,2.183155,279.840691,0.706624,181.652627,4.195083
1148.153621,284.579807,2.121139,284.579071,0.684704,184.970780,4.082446
1196.740531,289.371120,2.061938,289.370360,0.663878,188.372350,3.971826
1247.383514,294.217217,2.005308,294.216427,0.644060,191.842687,3.863610
1300.169578,299.119928,1.951039,299.119104,0.625171,195.381739,3.756939
1355.189412,304.081042,1.898950,304.080181,0.607141,198.990856,3.652098
1412.537545,309.102307,1.848884,309.101406,0.589908,202.671418,3.552245
1472.312502,314.185437,1.800702,314.184494,0.573419,206.424894,3.457749
1534.616983,319.332116,1.754286,319.331128,0.557622,210.252789,3.367720
1599.558029,324.544007,1.709527,324.542971,0.542474,214.156642,3.279235
1667.247213,329.822756,1.666330,329.821683,0.527936,218.138022,3.193118
1737.800829,335.169998,1.624609,335.168875,0.513970,222.199403,3.108832
1811.340093,340.587363,1.584286,340.586187,0.500543,226.347593,3.021004
1887.991349,346.076473,1.545290,346.075245,0.487624,230.584493,2.938633
1967.886290,351.638956,1.507555,351.637672,0.475185,234.894395,2.858373
2051.162179,357.276436,1.471023,357.275098,0.463199,239.287552,2.780637
2137.962090,362.990546,1.435636,362.989155,0.451643,243.768081,2.705764
2228.435149,368.782925,1.401344,368.781477,0.440495,248.334116,2.632132
2322.736796,374.655219,1.368098,374.653713,0.429733,252.985221,2.559790
2421.029047,380.609086,1.335854,380.607521,0.419337,257.729186,2.491036
2523.480772,386.646193,1.304569,386.644570,0.409291,262.567929,2.425067
2630.267992,392.768224,1.274205,392.766540,0.399576,267.503402,2.360496
2741.574172,398.976875,1.244723,398.975131,0.390178,272.537598,2.297238
2857.590543,405.273858,1.216090,405.272053,0.381080,277.672551,2.235247
2978.516429,411.660903,1.188272,411.659037,0.372271,282.878692,2.176683
3104.559588,418.139759,1.161237,418.137831,0.363736,287.965546,2.134291
3235.936569,424.712193,1.134957,424.710202,0.355463,293.153087,2.092634
3372.873087,431.379993,1.109403,431.377939,0.347440,298.443554,2.058209
3515.604405,438.144968,1.084548,438.142850,0.339658,303.839244,2.029237
3664.375746,445.008946,1.060368,445.006765,0.332105,309.342508,2.001708
3819.442708,451.973777,1.036838,451.971531,0.324772,314.955752,1.975670
3981.071706,459.041325,1.013937,459.039013,0.317651,320.681442,1.951115
4149.540426,466.213460,0.991643,466.211084,0.310732,326.522098,1.927902
4325.138310,473.492052,0.969938,473.489611,0.304009,332.480300,1.905897
4508.167045,480.878953,0.948805,480.876446,0.297474,338.558687,1.884218
4698.941086,488.375996,0.928230,488.373425,0.291122,344.759955,1.860160
4897.788194,495.985044,0.908197,495.982407,0.284947,351.035985,1.824208
5105.050000,503.708076,0.888692,503.705426,0.278943,357.218378,1.777946
5321.082593,511.547270,0.869694,511.544552,0.273104,363.451874,1.731341
5546.257130,519.505010,0.851179,519.502224,0.267419,369.799405,1.686349
5780.960474,527.583892,0.833120,527.581032,0.261880,376.266013,1.642329
6025.595861,535.786876,0.815484,535.783938,0.256476,382.841279,1.598587
6280.583588,544.117995,0.798218,544.114967,0.251190,389.530774,1.558574
6546.361741,552.587030,0.781143,552.583853,0.245964,396.357074,1.516050
6823.386941,561.322834,0.761503,561.318383,0.239931,403.313099,1.475728
7112.135137,570.417591,0.737456,570.412820,0.232492,410.401621,1.439418
7413.102413,579.670493,0.713481,579.665543,0.225069,417.625485,1.403729
7726.805851,589.081325,0.689643,589.076192,0.217682,424.988617,1.368556
8053.784412,598.653024,0.665937,598.647703,0.210331,432.465515,1.334380
8394.599865,608.388576,0.642363,608.383061,0.203014,439.988276,1.301863
8749.837752,618.291010,0.618920,618.285298,0.195731,447.706794,1.266552
9120.108394,628.363407,0.595606,628.357492,0.188481,455.610716,1.233747
9506.047937,638.608895,0.572423,638.602774,0.181265,463.613569,1.198268
9908.319449,649.030656,0.549371,649.024323,0.174083,471.757473,1.162290
10327.614058,659.631922,0.526452,659.625373,0.166934,480.056575,1.129639
10764.652136,670.415983,0.503667,670.409213,0.159819,488.514215,1.097533
11220.184543,681.386181,0.481019,681.379186,0.152738,497.133823,1.065958
11694.993910,692.545922,0.458510,692.538698,0.145693,505.918913,1.034906
12189.895989,703.898669,0.436144,703.891211,0.138684,514.873092,1.008608
12705.741052,715.447947,0.413923,715.440251,0.131713,524.000056,0.983111
13243.415352,727.197346,0.391852,727.189408,0.124780,533.303597,0.958048
13803.842646,739.150523,0.369934,739.142339,0.117886,542.787601,0.933408
14387.985783,751.311201,0.348173,751.302767,0.111032,552.456053,0.909183
14996.848355,763.683176,0.326572,763.674487,0.104221,562.313038,0.885365
15631.476426,776.270312,0.305137,776.261366,0.097453,572.068461,0.862374
16292.960326,789.076552,0.283870,789.067345,0.090729,582.227385,0.833891
16982.436525,802.105913,0.262777,802.096441,0.084051,592.645954,0.804678
17701.089583,815.362490,0.241861,815.352750,0.077421,603.269509,0.775912
18450.154192,828.850461,0.221127,828.840449,0.070839,614.102639,0.747584
19230.917289,842.574085,0.200578,842.563799,0.064307,625.150040,0.722311
20044.720274,856.537709,0.180218,856.527146,0.057826,636.416515,0.700719
20892.961309,870.745765,0.160052,870.734922,0.051398,647.906976,0.679471
21777.097724,885.202773,0.140083,885.191647,0.045025,659.626444,0.658563
22698.648519,899.913358,0.120315,899.901946,0.038706,670.979615,0.640177
23659.196975,914.882225,0.100751,914.870526,0.032445,682.803972,0.616586
24660.393372,930.114185,0.081394,930.102195,0.026241,694.853175,0.593384
25703.957828,945.614145,0.062249,945.601862,0.020096,707.244570,0.569497
26791.683248,961.387116,0.043317,961.374538,0.014011,720.027167,0.549511
27925.438412,977.438215,0.024602,977.425340,0.007987,733.064920,0.529835
29107.171181,993.772666,0.006106,993.759466,0.002026,746.346317,0.510399
30338.911842,1009.450701,0.000000,1009.450701,0.000000,759.582733,0.490133
31622.776602,1024.905424,0.000000,1024.905425,0.000000,773.075429,0.474700
32960.971218,1040.602920,0.000000,1040.602920,0.000000,786.977748,0.454046
34355.794790,1056.546978,0.000000,1056.546978,0.000000,801.225878,0.431158
35809.643710,1072.741446,0.000000,1072.741446,0.000000,815.759260,0.414283
37325.015780,1089.190225,0.000000,1089.190225,0.000000,830.565072,0.400346
38904.514499,1105.897273,0.000000,1105.897274,0.000000,845.376310,0.386152
40550.853545,1122.866604,0.000000,1122.866604,0.000000,860.525711,0.372412
42266.861427,1140.102291,0.000000,1140.102291,0.000000,875.985246,0.355921
44055.486351,1157.608463,0.000000,1157.608463,0.000000,891.418673,0.339684
45919.801284,1175.389308,0.000000,1175.389308,0.000000,907.145493,0.324796
47863.009232,1193.449073,0.000000,1193.449073,0.000000,923.244547,0.310828
49888.448746,1211.792066,0.000000,1211.792066,0.000000,939.848462,0.292672
51999.599653,1230.422654,0.000000,1230.422654,0.000000,956.702911,0.282071
54200.089040,1249.345265,0.000000,1249.345265,0.000000,973.627492,0.271623
56493.697481,1268.564388,0.000000,1268.564388,0.000000,990.586681,0.261798
58884.365536,1288.084575,0.000000,1288.084576,0.000000,1006.857469,0.253613
61376.200516,1307.910441,0.000000,1307.910442,0.000000,1023.402403,0.245606
63973.483548,1328.046663,0.000000,1328.046664,0.000000,1040.225422,0.237776
66680.676921,1348.497983,0.000000,1348.497983,0.000000,1057.330399,0.230122
69502.431759,1369.269205,0.000000,1369.269205,0.000000,1075.956672,0.216274
72443.596007,1390.365200,0.000000,1390.365200,0.000000,1094.978349,0.207443
75509.222767,1411.790905,0.000000,1411.790906,0.000000,1114.642334,0.194509
78704.578970,1433.551323,0.000000,1433.551322,0.000000,1134.324917,0.185881
82035.154433,1455.651520,0.000000,1455.651520,0.000000,1154.039373,0.177226
85506.671288,1478.096634,0.000000,1478.096634,0.000000,1172.642595,0.171445
89125.093813,1500.891869,0.000000,1500.891869,0.000000,1191.546782,0.165806
92896.638678,1524.042497,0.000000,1524.042497,0.000000,1210.755373,0.160307
96827.785626,1547.553858,0.000000,1547.553859,0.000000,1230.271697,0.154948
100925.288608,1571.431365,0.000000,1571.431365,0.000000,1250.098965,0.149730
105196.187382,1595.680497,0.000000,1595.680497,0.000000,1270.240278,0.144651
109647.819614,1620.306805,0.000000,1620.306805,0.000000,1290.698631,0.139711
114287.833479,1645.315912,0.000000,1645.315912,0.000000,1311.476914,0.134911
119124.200803,1670.713512,0.000000,1670.713512,0.000000,1332.577910,0.130249
124165.230759,1696.505371,0.000000,1696.505371,0.000000,1354.004278,0.125726
129419.584145,1722.697328,0.000000,1722.697328,0.000000,1375.758529,0.121341
134896.288259,1749.295295,0.000000,1749.295295,0.000000,1397.842984,0.117093
140604.752413,1776.305259,0.000000,1776.305259,0.000000,1420.259725,0.112982
146554.784096,1803.733280,0.000000,1803.733280,0.000000,1443.010532,0.109008
152756.605824,1831.585494,0.000000,1831.585494,0.000000,1466.096812,0.105170
159220.872705,1859.868110,0.000000,1859.868110,0.000000,1489.519516,0.101469
165958.690744,1888.587417,0.000000,1888.587417,0.000000,1513.279060,0.097904
172981.635922,1917.749778,0.000000,1917.749778,0.000000,1537.375228,0.094477
180301.774086,1947.361633,0.000000,1947.361633,0.000000,1561.807081,0.091189
187931.681680,1977.429500,0.000000,1977.429501,0.000000,1586.572865,0.088039
195884.467351,2007.959977,0.000000,2007.959977,0.000000,1611.669931,0.085031
204173.794467,2038.959737,0.000000,2038.959737,0.000000,1637.094664,0.082164
212813.904598,2070.435536,0.000000,2070.435536,0.000000,1662.842465,0.079442
221819.641980,2102.394206,0.000000,2102.394207,0.000000,1688.907782,0.076867
231206.479018,2134.842666,0.000000,2134.842666,0.000000,1715.284243,0.074438
240990.542869,2167.787908,0.000000,2167.787908,0.000000,1741.964935,0.072160
251188.643151,2201.237010,0.000000,2201.237010,0.000000,1768.942859,0.070031
261818.300822,2235.197133,0.000000,2235.197132,0.000000,1796.211610,0.068051
272897.778281,2269.675517,0.000000,2269.675515,0.000000,1823.766277,0.066219
284446.110745,2304.679486,0.000000,2304.679487,0.000000,1851.604511,0.064529
296483.138952,2340.216455,0.000000,2340.216455,0.000000,1879.727592,0.062975
309029.543251,2376.293914,0.000000,2376.293914,0.000000,1908.141283,0.061548
322106.879128,2412.919444,0.000000,2412.919444,0.000000,1936.856187,0.060237
335737.614243,2450.100710,0.000000,2450.100710,0.000000,1965.887421,0.059026
349945.167028,2487.845464,0.000000,2487.845464,0.000000,1995.253626,0.057904
364753.946926,2526.161545,0.000000,2526.161545,0.000000,2024.975546,0.056855
380189.396321,2565.056881,0.000000,2565.056882,0.000000,2055.074540,0.055868
396278.034255,2604.539487,0.000000,2604.539488,0.000000,2085.571381,0.054931
413047.501990,2644.617471,0.000000,2644.617472,0.000000,2116.485489,0.054036
430526.610492,2685.299027,0.000000,2685.299028,0.000000,2147.834604,0.053175
448745.389933,2726.592443,0.000000,2726.592443,0.000000,2179.634780,0.052342
467735.141287,2768.506096,0.000000,2768.506097,0.000000,2211.900570,0.051534
487528.490103,2811.048461,0.000000,2811.048462,0.000000,2244.645282,0.050746
508159.442561,2854.228102,0.000000,2854.228104,0.000000,2277.881251,0.049977
529663.443892,2898.053681,0.000000,2898.053682,0.000000,2311.620077,0.049224
552077.439281,2942.533952,0.000000,2942.533953,0.000000,2345.872831,0.048486
575439.937337,2987.677768,0.000000,2987.677769,0.000000,2380.650213,0.047762
599791.076256,3033.494081,0.000000,3033.494081,0.000000,2415.962681,0.047050
625172.692776,3079.991936,0.000000,3079.991938,0.000000,2451.820550,0.046351
651628.394061,3127.180486,0.000000,3127.180489,0.000000,2488.234068,0.045662
679203.632617,3175.068982,0.000000,3175.068984,0.000000,2525.213474,0.044985
707945.784384,3223.666771,0.000000,3223.666775,0.000000,2562.769041,0.044319
737904.230129,3272.983314,0.000000,3272.983318,0.000000,2600.911116,0.043662
769130.440287,3323.028172,0.000000,3323.028174,0.000000,2639.650145,0.043015
801678.063388,3373.811007,0.000000,3373.811009,0.000000,2678.996697,0.042378
835603.018231,3425.341598,0.000000,3425.341599,0.000000,2718.961481,0.041751
870963.589956,3477.629823,0.000000,3477.629827,0.000000,2759.555363,0.041132
907820.530178,3530.685683,0.000000,3530.685687,0.000000,2800.789378,0.040523
946237.161366,3584.519281,0.000000,3584.519285,0.000000,2842.674741,0.039922
986279.485631,3639.140841,0.000000,3639.140842,0.000000,2885.222858,0.039329
1028016.298126,3694.560695,0.000000,3694.560694,0.000000,2928.445334,0.038746
1071519.305238,3750.789295,0.000000,3750.789294,0.000000,2972.353981,0.038170
1116863.247781,3807.837213,0.000000,3807.837229,0.000000,3016.960828,0.037603
1164126.029410,3865.715148,0.000000,3865.715145,0.000000,3062.278124,0.037043
1213388.850465,3924.433912,0.000000,3924.433908,0.000000,3108.318351,0.036492
1264736.347471,3984.004446,0.000000,3984.004441,0.000000,3155.094225,0.035948
1318256.738556,4044.437817,0.000000,4044.437813,0.000000,3202.618706,0.035412
1374041.975013,4105.745228,0.000000,4105.745222,0.000000,3250.905009,0.034883
1432187.899274,4167.938003,0.000000,4167.937998,0.000000,3299.966606,0.034362
1492794.409579,4231.027623,0.000000,4231.027604,0.000000,3349.817242,0.033848
1555965.631605,4295.025644,0.000000,4295.025660,0.000000,3400.470947,0.033341
1621810.097359,4359.943845,0.000000,4359.943841,0.000000,3451.942050,0.032841
1690440.931643,4425.794094,0.000000,4425.794089,0.000000,3504.245209,0.032348
1761976.046412,4492.588414,0.000000,4492.588409,0.000000,3557.395442,0.031862
1836538.343348,4560.338974,0.000000,4560.338969,0.000000,3611.408187,0.031383
1914255.925021,4629.058095,0.000000,4629.058089,0.000000,3666.299391,0.030910
1995262.314969,4698.758247,0.000000,4698.758239,0.000000,3722.085677,0.030443
2079696.687104,4769.452054,0.000000,4769.452048,0.000000,3778.784668,0.029983
2167704.104820,4841.152305,0.000000,4841.152298,0.000000,3836.415716,0.029528
2259435.770221,4913.871969,0.000000,4913.871937,0.000000,3895.001807,0.029079
2355049.283896,4987.624081,0.000000,4987.624074,0.000000,3954.575774,0.028634
2454708.915685,5062.421997,0.000000,5062.421988,0.000000,4015.208090,0.028188
2558585.886906,5138.279130,0.000000,5138.279126,0.000000,4077.196642,0.027722
2666858.664521,5215.209122,0.000000,5215.209110,0.000000,4141.079716,0.027198
2779713.267759,5293.225756,0.000000,5293.225741,0.000000,4206.246946,0.026669
2897343.587701,5372.342968,0.000000,5372.343001,0.000000,4272.533973,0.026146
3019951.720402,5452.575017,0.000000,5452.575054,0.000000,4339.957298,0.025630
3147748.314101,5533.936228,0.000000,5533.936255,0.000000,4408.538531,0.025122
3280952.931131,5616.441116,0.000000,5616.441151,0.000000,4478.299734,0.024621
3419794.425137,5700.104468,0.000000,5700.104482,0.000000,4549.263433,0.024127
3564511.334262,5784.941180,0.000000,5784.941190,0.000000,4621.452628,0.023641
3715352.290972,5870.966410,0.000000,5870.966420,0.000000,4694.890801,0.023161
3872576.449216,5958.195517,0.000000,5958.195524,0.000000,4769.601932,0.022687
4036453.929676,6046.644059,0.000000,6046.644066,0.000000,4845.610505,0.022221
4207266.283844,6136.327814,0.000000,6136.327825,0.000000,4922.941521,0.021761
4385306.977750,6227.262788,0.000000,6227.262798,0.000000,5001.620512,0.021308
4570881.896149,6319.465175,0.000000,6319.465210,0.000000,5081.673549,0.020861
4764309.868054,6412.951477,0.000000,6412.951511,0.000000,5163.127257,0.020420
4965923.214503,6507.738366,0.000000,6507.738382,0.000000,5246.008822,0.019986
5176068.319506,6603.842770,0.000000,6603.842745,0.000000,5330.346012,0.019558
5395106.225151,6701.281730,0.000000,6701.281758,0.000000,5416.167185,0.019136
5623413.251903,6800.072793,0.000000,6800.072887,0.000000,5503.501301,0.018720
5861381.645140,6900.233575,0.000000,6900.233613,0.000000,5592.377937,0.018310
6109420.249056,7001.781977,0.000000,7001.782020,0.000000,5682.827302,0.017906
6367955.209079,7104.736182,0.000000,7104.736219,0.000000,5774.880249,0.017508
6637430.704019,7209.114605,0.000000,7209.114642,0.000000,5868.568290,0.017116
6918309.709189,7314.935942,0.000000,7314.935993,0.000000,5963.923611,0.016729
7211074.791829,7422.219193,0.000000,7422.219241,0.000000,6060.979087,0.016347
7516228.940182,7530.983596,0.000000,7530.983641,0.000000,6159.768297,0.015972
7834296.427662,7641.248677,0.000000,7641.248726,0.000000,6260.325539,0.015601
8165823.713586,7753.034276,0.000000,7753.034315,0.000000,6362.685850,0.015236
8511380.382024,7866.360479,0.000000,7866.360521,0.000000,6466.885011,0.014876
8871560.120380,7981.247709,0.000000,7981.247755,0.000000,6572.959574,0.014522
9246981.739382,8097.716676,0.000000,8097.716725,0.000000,6680.946887,0.014172
9638290.236240,8215.788399,0.000000,8215.788449,0.000000,6790.885091,0.013828
10046157.902784,8335.484208,0.000000,8335.484256,0.000000,6902.813148,0.013489
10471285.480509,8456.825742,0.000000,8456.825791,0.000000,7016.770861,0.013154
10914403.364488,8579.834968,0.000000,8579.835019,0.000000,7132.798890,0.012825
11376272.858234,8704.534184,0.000000,8704.534232,0.000000,7250.938770,0.012500
11857687.481672,8830.946008,0.000000,8830.946055,0.000000,7371.232934,0.012180
12359474.334445,8959.093394,0.000000,8959.093448,0.000000,7493.724729,0.011865
12882495.516931,9088.999658,0.000000,9088.999712,0.000000,7618.458436,0.011554
13427649.611379,9220.688444,0.000000,9220.688495,0.000000,7745.479293,0.011248
13995873.225726,9354.183745,0.000000,9354.183799,0.000000,7874.833515,0.010947
14588142.602753,9489.509922,0.000000,9489.509979,0.000000,8006.568316,0.010650
15205475.297325,9626.691701,0.000000,9626.691756,0.000000,8140.731929,0.010357
15848931.924611,9765.754164,0.000000,9765.754217,0.000000,8277.373629,0.010069
16519617.982290,9906.722818,0.000000,9906.722821,0.000000,8416.543758,0.009784
17218685.749860,10049.623398,0.000000,10049.623406,0.000000,8558.293746,0.009504
17947336.268325,10194.482182,0.000000,10194.482194,0.000000,8702.676134,0.009229
18706821.403658,10341.325804,0.000000,10341.325796,0.000000,8849.744601,0.008957
19498445.997580,10490.181207,0.000000,10490.181217,0.000000,8999.553988,0.008689
20323570.109362,10641.075852,0.000000,10641.075861,0.000000,9152.160317,0.008426
21183611.352485,10794.037535,0.000000,10794.037539,0.000000,9307.620831,0.008166
22080047.330189,10949.094471,0.000000,10949.094471,0.000000,9465.994006,0.007910
23014418.174085,11106.275306,0.000000,11106.275296,0.000000,9627.339584,0.007658
23988329.190195,11265.609082,0.000000,11265.609074,0.000000,9791.718601,0.007410
25003453.616964,11427.125262,0.000000,11427.125294,0.000000,9959.193414,0.007166
26061535.499989,11590.853840,0.000000,11590.853878,0.000000,10129.827727,0.006925
27164392.688391,11756.824872,0.000000,11756.825187,0.000000,10303.686626,0.006688
28313919.957994,11925.070002,0.000000,11925.070029,0.000000,10480.836600,0.006454
29512092.266664,12095.619657,0.000000,12095.619662,0.000000,10661.345583,0.006224
30760968.147407,12268.505742,0.000000,12268.505804,0.000000,10845.282974,0.005998
32062693.245055,12443.760581,0.000000,12443.760634,0.000000,11032.719673,0.005775
33419504.002611,12621.416747,0.000000,12621.416802,0.000000,11223.728116,0.005555
34833731.503601,12801.507385,0.000000,12801.507433,0.000000,11418.382302,0.005339
36307805.477010,12984.065924,0.000000,12984.066135,0.000000,11616.757831,0.005126
37844258.471709,13169.127127,0.000000,13169.127006,0.000000,11818.931936,0.004916
39445730.207528,13356.724535,0.000000,13356.724635,0.000000,12024.983520,0.004710
41114972.110452,13546.893933,0.000000,13546.894117,0.000000,12234.993188,0.004507
42854852.039744,13739.671093,0.000000,13739.671051,0.000000,12449.043288,0.004306
44668359.215096,13935.091583,0.000000,13935.091553,0.000000,12667.217943,0.004109
46558609.352296,14133.192410,0.000000,14133.192260,0.000000,12889.603093,0.003915
48528850.016212,14334.010428,0.000000,14334.010338,0.000000,13116.286531,0.003724
50582466.200311,14537.582663,0.000000,14537.583486,0.000000,13347.357944,0.003536
52722986.142282,14743.949491,0.000000,14743.949948,0.000000,13582.908952,0.003351
54954087.385762,14953.148120,0.000000,14953.148515,0.000000,13823.033150,0.003169
57279603.098583,15165.218157,0.000000,15165.218535,0.000000,14067.826150,0.002990
59703528.658384,15380.199765,0.000000,15380.199920,0.000000,14317.385613,0.002813
62230028.516916,15598.134039,0.000000,15598.133153,0.000000,14571.811317,0.002639
64863443.354824,15819.059366,0.000000,15819.059296,0.000000,14831.205178,0.002468
67608297.539198,16043.019879,0.000000,16043.019997,0.000000,15095.671304,0.002300
70469306.896715,16270.055863,0.000000,16270.057497,0.000000,15365.316043,0.002134
73451386.815712,16500.213841,0.000000,16500.214640,0.000000,15640.248024,0.001971
76559660.691126,16733.535165,0.000000,16733.534878,0.000000,15920.578213,0.001811
79799468.726798,16970.062068,0.000000,16970.062283,0.000000,16206.419955,0.001653
83176377.110267,17209.840898,0.000000,17209.841550,0.000000,16497.889027,0.001498
86696187.575822,17452.917727,0.000000,17452.918010,0.000000,16795.103689,0.001345
90364947.372230,18837.446222,0.000002,17699.337635,0.000000,17098.184737,0.001194
94188959.652284,18374.134477,0.000000,17949.147049,0.000000,17407.255560,0.001046
98174794.301998,18202.393386,0.000000,18202.393536,0.000000,17722.442162,0.000901
102329299.228075,18459.125245,0.000000,18459.125046,0.000000,18043.873279,0.000757
106659612.123026,18719.390088,0.000000,18719.390208,0.000000,18371.680386,0.000616
111173172.728159,19280.173598,0.000000,18983.238337,0.000000,18705.997764,0.000478
115877735.615513,19250.718626,0.000000,19250.719442,0.000000,19046.962570,0.000341
120781383.510678,19521.884261,0.000000,19521.884238,0.000000,19394.714885,0.000207
125892541.179417,19796.784544,0.000000,19796.784154,0.000000,19749.397791,0.000075
131219989.901920,20075.470086,0.000000,20075.471340,0.000000,20075.471348,0.000000
136772882.559585,20357.998258,0.000000,20357.998682,0.000000,20357.998693,0.000000
142560759.360219,20644.419554,0.000000,20644.419808,0.000000,20644.419826,0.000000
148593564.228700,20934.788046,0.000000,20934.789099,0.000000,20934.789100,0.000000
154881661.891248,21229.135870,0.000000,21229.161699,0.000000,21229.161701,0.000000
161435855.682648,21527.592574,0.000000,21527.593525,0.000000,21527.593526,0.000000
168267406.107047,21830.140927,0.000000,21830.141279,0.000000,21830.141279,0.000000
175388050.184176,22136.860881,0.000000,22136.862455,0.000000,22136.862457,0.000000
182810021.614274,22447.813828,0.000000,22447.815355,0.000000,22447.815355,0.000000
190546071.796325,22763.059004,0.000000,22763.059094,0.000000,22763.059094,0.000000
198609491.735737,23082.653631,0.000000,23082.653617,0.000000,23082.653617,0.000000
207014134.879104,23406.659480,0.000000,23406.659704,0.000000,23406.659704,0.000000
215774440.915266,23735.138306,0.000000,23735.138989,0.000000,23735.138989,0.000000
224905460.583578,24068.153200,0.000000,24068.153962,0.000000,24068.153962,0.000000
234422881.531992,24405.767875,0.000000,24405.767989,0.000000,24405.767989,0.000000
244343055.269397,24748.045145,0.000000,24748.045320,0.000000,24748.045320,0.000000
254683025.258504,25095.050880,0.000000,25095.051101,0.000000,25095.051104,0.000000
265460556.197554,25446.851041,0.000000,25446.851389,0.000000,25446.851383,0.000000
276694164.541151,25803.512874,0.000000,25803.513161,0.000000,25803.513161,0.000000
288403150.312661,26165.104052,0.000000,26165.104327,0.000000,26165.104330,0.000000
300607630.262823,26531.693601,0.000000,26531.693746,0.000000,26531.693753,0.000000
313328572.431559,26903.350975,0.000000,26903.351234,0.000000,26903.351234,0.000000
326587832.172336,27280.147489,0.000000,27280.147583,0.000000,27280.147587,0.000000
340408189.701000,27662.154692,0.000000,27662.154569,0.000000,27662.154570,0.000000
354813389.233575,28049.445161,0.000000,28049.444968,0.000000,28049.444970,0.000000
369828179.780266,28442.092679,0.000000,28442.092571,0.000000,28442.092573,0.000000
385478357.665772,28840.172187,0.000000,28840.172193,0.000000,28840.172192,0.000000
401790810.848939,29243.759679,0.000000,29243.759694,0.000000,29243.759694,0.000000
418793565.117919,29652.931945,0.000000,29652.931988,0.000000,29652.931988,0.000000
436515832.240166,30067.767068,0.000000,30067.767060,0.000000,30067.767060,0.000000
454988060.150049,30488.344003,0.000000,30488.343981,0.000000,30488.343979,0.000000
474241985.260244,30914.742941,0.000000,30914.742915,0.000000,30914.742916,0.000000
494310686.986834,31347.045186,0.000000,31347.045154,0.000000,31347.045155,0.000000
515228644.581756,31785.333122,0.000000,31785.333111,0.000000,31785.333111,0.000000
537031796.370252,32229.690379,0.000000,32229.690346,0.000000,32229.690347,0.000000
559757601.495110,32680.201598,0.000000,32680.201585,0.000000,32680.201585,0.000000
583445104.273744,33136.952744,0.000000,33136.952729,0.000000,33136.952730,0.000000
608135001.278718,33600.030913,0.000000,33600.030874,0.000000,33600.030873,0.000000
633869711.256926,34069.524337,0.000000,34069.524325,0.000000,34069.524326,0.000000
660693448.007597,34545.522642,0.000000,34545.522619,0.000000,34545.522620,0.000000
688652296.344276,35028.116580,0.000000,35028.116534,0.000000,35028.116534,0.000000
717794291.271360,35517.398171,0.000000,35517.398110,0.000000,35517.398111,0.000000
748169500.511154,36013.460696,0.000000,36013.460667,0.000000,36013.460668,0.000000
779830110.523257,36516.398834,0.000000,36516.398830,0.000000,36516.398802,0.000000
812830516.164099,37026.308545,0.000000,37026.308508,0.000000,37026.308507,0.000000
847227414.140595,37543.287026,0.000000,37543.286989,0.000000,37543.286990,0.000000
883079900.418563,38067.432895,0.000000,38067.432881,0.000000,38067.432880,0.000000
920449571.753170,38598.846196,0.000000,38598.846170,0.000000,38598.846170,0.000000
959400631.515934,39137.628257,0.000000,39137.628235,0.000000,39137.628235,0.000000
999999999.999999,39683.881858,0.000000,39683.881857,0.000000,39683.881857,0.000000

